Chisme: Heterogeneity-Aware Gossip Learning

As end-user device capability increases and demand for intelligent services at the Internet's edge rises, distributed learning has emerged as a key enabling technology for the intelligent edge. Existing approaches like federated learning (FL) and decentralized FL (DFL) enable privacy-preserving distributed learning among clients, while gossip learning (GL) approaches have emerged to address the potential challenges in resource-constrained, connectivity-challenged infrastructure-less environments. However, most distributed learning approaches assume largely homogeneous data distributions and may not consider or exploit the heterogeneity of clients and their underlying data distributions. This paper introduces Chisme, a novel fully decentralized distributed learning algorithm designed to address the challenges of implementing robust intelligence in network edge contexts characterized by heterogeneous data distributions, episodic connectivity, and sparse network infrastructure or lack thereof. Chisme leverages the affinity between clients' underlying data distributions calculated from received model exchanges to inform how much influence received models have when merging into the local model. By doing so, it enables clients to strategically balance between broader collaboration to build more general knowledge and more selective collaboration to build specific knowledge. We evaluate Chisme against contemporary approaches using image recognition and time-series prediction scenarios while considering different network connectivity conditions, representative of real-world distributed intelligent systems running at the network's edge. Our experiments demonstrate that Chisme outperforms state-of-the-art edge intelligence approaches in almost every case -- clients using Chisme exhibit faster training convergence, lower final loss after training, and lower performance disparity between clients.

==> plots/data/femnist-strong-acc-mean.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
0.06211571067821066,0.062115710678210645,0.062115710678210645,0.06211571067821066,0.06211571067821066,0.06211571067821066
0.053875442266067254,0.05387544226606724,0.05489822850760349,0.05574604735542234,0.05546583451270949,0.05741446053946051
0.05898253135753133,0.05898253135753134,0.0573397401209901,0.05012790854978353,0.058885992479742445,0.06025207778332775
0.06260826326451324,0.06260826326451324,0.059717653873903855,0.04905469703907203,0.061549837315462284,0.06398190871628369
0.0638862821206571,0.0638862821206571,0.060850305944055924,0.04892199987512487,0.06409766969141967,0.06960571199633696
0.06533683503996002,0.06533683503996,0.0640564418220668,0.04845433212620712,0.06589363587801085,0.06473264582639579
0.0677449616355866,0.0677449616355866,0.06558039183039181,0.05083655580530579,0.06925887654012651,0.07188117611555107
0.06903146332833829,0.0690314633283383,0.06652975670163168,0.0512854333166833,0.06964745844433341,0.07674500846375842
0.07265603840603836,0.07265603840603838,0.06941175838050835,0.05200897019647018,0.07113201728826726,0.07787320665445661
0.07426744089244086,0.07426744089244088,0.07111106428293924,0.05260184607059605,0.0742070724414474,0.07697315705128202
0.07372346750471748,0.07372346750471748,0.0719490336052836,0.05504350857475856,0.0750654935342435,0.07421135635198133
0.07466550116550114,0.07466550116550112,0.07292036435786434,0.05513632027694526,0.07590759240759237,0.07374759441946939
0.07836338314463312,0.07836338314463312,0.07638151605339101,0.056708248348873336,0.0787924471361971,0.08089089035964031
0.07665527528027524,0.07665527528027524,0.07462324307636804,0.06075606511544009,0.07779966040903538,0.07949016434953932
0.08155229666167162,0.08155229666167162,0.07843052780552777,0.06282631777944274,0.08176830114330111,0.08513421821234315
0.08150103889166385,0.08150103889166387,0.08280322628760126,0.06548232149794646,0.08697115731490727,0.08602599310411806
0.08850888000887998,0.08850888000887998,0.08641488893051388,0.06853566052003549,0.08917091935841931,0.09210660866910861
0.09346930673493167,0.09346930673493169,0.08918789196914192,0.0725087447274947,0.09169469766344761,0.09499707930957926
0.09639080017205012,0.09639080017205012,0.0965282304501054,0.07938861659174154,0.09656583867521365,0.10167227564102559
0.10332004453879448,0.10332004453879448,0.09866615849428345,0.0832622377622377,0.10012662857975355,0.10950993797868794
0.11074421411921405,0.11074421411921405,0.10868399655899649,0.09325783764846261,0.10992523969086462,0.11954896318958814
0.12237831439393936,0.12237831439393934,0.12108919205794202,0.11053602300477297,0.12249482115107109,0.12430553300865795
0.1399150797119547,0.13991507971195466,0.13872530074092568,0.1299033813408813,0.1386834675740925,0.13785026258463753
0.15668070644633142,0.15668070644633142,0.15439734397546892,0.14920369734432232,0.15428349601787095,0.15869964410589404
0.1719534406565656,0.17195344065656562,0.17401338938838934,0.17318512910700407,0.17464118000055495,0.17730070450382945
0.1987631673881673,0.1987631673881673,0.19439915986790984,0.19862750270562765,0.19492727931790424,0.18931249479686976
0.21899183455433452,0.21899183455433452,0.221352094086469,0.23077083159895656,0.21944851849539343,0.21344412011599506
0.24968125450937945,0.24968125450937945,0.24609247002996998,0.2688350174131423,0.24401803751803747,0.24005176247363735
0.27257433365245853,0.27257433365245853,0.2756135305666555,0.3051495622433122,0.27443376241813733,0.26714234029859024
0.2978430232961482,0.29784302329614826,0.302150438103563,0.3473998466810966,0.29970522533022526,0.2942897987429237
0.33323416514041504,0.33323416514041504,0.33537410506160503,0.3895993433649683,0.33092653353590845,0.32254515102952597
0.3732096185064934,0.3732096185064934,0.37466294642857134,0.43054458388833383,0.36951077915140407,0.3587295898545898
0.4089864926739926,0.4089864926739926,0.41412790334665334,0.4727971386252636,0.4083396187146187,0.3847207115800865
0.44314199342324345,0.44314199342324345,0.44425454927017427,0.5129776525557775,0.4394571903790654,0.42262388306138304
0.47126244241869236,0.47126244241869236,0.4755080058830058,0.5468953823953823,0.47176937819125325,0.4594871760184261
0.5001762022699522,0.5001762022699523,0.5053653585997335,0.5834049318736818,0.5006457258019757,0.4861710182178932
0.5285273806055055,0.5285273806055055,0.5371468808968809,0.6151246583277832,0.5322469405594406,0.5222951111388611
0.5595608003108001,0.5595608003108001,0.5704934215090465,0.6486032301032301,0.5635098668692419,0.5478169157231658
0.5862421970390719,0.5862421970390719,0.592948149073149,0.6741356074481073,0.5879605203823953,0.5743483842546342
0.6131202113858365,0.6131202113858364,0.6203193681318682,0.7052869803807302,0.6132339639527139,0.5919076513764012
0.6427090947247197,0.6427090947247198,0.6458876782939282,0.7269220276251525,0.6399605203823954,0.6204594814907314
0.667540338134088,0.667540338134088,0.6743308358308358,0.7541977466977465,0.6689785457597958,0.6454078577672326
0.6886775290681539,0.6886775290681538,0.6968537625568875,0.7720091540404039,0.6908983880702629,0.6696651733682983
0.712603275197025,0.712603275197025,0.7136195089632589,0.7901921203796202,0.7092531097374847,0.690034677128427
0.7337577908202908,0.7337577908202908,0.7366980189948937,0.8102104059135307,0.731838212135087,0.7140065923659672
0.7494278204434452,0.7494278204434452,0.752919785076035,0.8218252528721276,0.7486296672077921,0.7281918914418916
0.7649083433927182,0.7649083433927182,0.7713484518953267,0.8311641778360526,0.7681406805000555,0.7481300175518925
0.7777398504273503,0.7777398504273503,0.7869142524142523,0.8374009514790763,0.7832604981823731,0.7638105557636806
0.7908953164890663,0.7908953164890663,0.7914948315573314,0.8444840055777554,0.7875447434509932,0.7731796727577978
0.801843122155622,0.801843122155622,0.804339551073926,0.8535645274864022,0.8002410662254411,0.7897966634060383
0.8093782311438561,0.8093782311438561,0.8083470678626927,0.8555383592102339,0.8060680031773781,0.7978215066183816
0.8135001838439339,0.8167589303058052,0.8178249216061714,0.8618629339410587,0.815257482101232,0.8094414751914749
0.820403846153846,0.8239220935314684,0.824794554403929,0.8665415435259183,0.8228109269203016,0.8147523119241867
0.8286389062326561,0.8337685196747694,0.8289961895743143,0.869208404442779,0.8270199973637471,0.8205729669635918
0.8336985982767231,0.8400580790737038,0.8367369540182038,0.8770584745115994,0.8346881122349871,0.8265652489871238
0.8405798281579531,0.8470932747807745,0.8450598134504382,0.8796893176268175,0.8435132610445107,0.832715007215007
0.8438841176184922,0.849787464271839,0.8488625558469305,0.8801396173271169,0.8465146641552888,0.8377429653679652
0.8478306727994227,0.8546332018675766,0.8516321993978242,0.8841133814102561,0.849867573398823,0.8410158851565098
0.8553536463536462,0.8619896006771004,0.8547190725940723,0.8861165431790429,0.8539126012876009,0.8440139305139303
0.8579437281468529,0.8619761315073811,0.8595275852619599,0.8896534645909643,0.8584247922216669,0.8518743357337104
0.8598476748945496,0.8681425865800863,0.8603967941780439,0.8905058431152177,0.8592812950937949,0.8545100420412919
0.8629032304501052,0.869054454226329,0.8662335754523252,0.8944158359002106,0.8645946397352644,0.8588564074814073
0.8688124809218557,0.8714777184620932,0.8659409358003105,0.8970320356726604,0.8650100056193804,0.8563394383394382
0.8707433486652233,0.8774827377483625,0.8728601589382837,0.9006490887584633,0.8723185234903982,0.8642113788988786
0.873933266386391,0.8781574519230766,0.8758777819402817,0.9032341842185587,0.8748207816489064,0.8674079548923295
0.8755569153069149,0.8822637778887776,0.8766909080502827,0.9016590250027747,0.8764973099816846,0.8710195967227214
0.8829152028527025,0.8850680638805635,0.879811164529914,0.9046392427017425,0.879817283411033,0.8729540025946273
0.8841867490148736,0.885513434482184,0.8809238556582304,0.9078241792929289,0.8804316967754463,0.8748082733238981
0.8859829233266728,0.8890371173964919,0.8856417506105002,0.9072703928016426,0.885049119283494,0.878897314491064
0.8871817869630366,0.8896014697108443,0.8874296901015647,0.9087376807220554,0.8867392451298697,0.8798005015817513
0.8851754738317235,0.8914020042457539,0.888905124389499,0.911676183191808,0.8882706546925295,0.8830294930763676
0.8920527267871015,0.8945741879648125,0.8933244897463645,0.9130821834415581,0.891842454420579,0.8855125829032074
0.894445958555333,0.896042601495726,0.8934626241813737,0.9157645618270616,0.89272806533744,0.8878998778998776
0.8944212315462311,0.8980593711843708,0.8958348457098454,0.9170453608891105,0.895475127303252,0.8892351641414138
0.8971719912032408,0.901415291305916,0.8943206498362745,0.9162276334776331,0.8937079292235538,0.89023771540959
0.8981682726995223,0.9028645920052165,0.897450804403929,0.9154673451548447,0.8973674762737259,0.8922897050865798
0.8986544896076143,0.9007226870351867,0.8989658102314347,0.9196177121489619,0.8985186879093124,0.8942217539405035
0.9013827231795977,0.9025737422299919,0.8985335116272614,0.9176966072122319,0.8981556117493614,0.8945676840520587
0.9026210716366962,0.9043891299672545,0.9027078390359637,0.922246009199134,0.9025586548867794,0.8971951295232541
0.9051866397491395,0.9072384629259626,0.9041264169857917,0.9225464067182813,0.9038522779304025,0.8975393113830611
0.9041448967698965,0.9065470241563987,0.9044597763347759,0.9231433566433562,0.9039988865301363,0.8992247388028634
0.9088336056304802,0.9093158230658226,0.9056770954739701,0.9231629689754687,0.9050177548146292,0.8991862130924625
0.908073608682983,0.9071406492812738,0.9098545811827059,0.9250223248973246,0.9095469461094459,0.903690259393384
0.9077033140470636,0.9101228181540678,0.9104105842074588,0.9260545444139192,0.9102533612221106,0.9053750190781436
0.9089014319014315,0.910966427669552,0.9096384500915746,0.9271586590492836,0.908602392399267,0.9068911297036293
0.9109483034326779,0.9109173257298252,0.9094641105422353,0.9267357607670105,0.9092334869991114,0.9070270510739256
0.9138338501775998,0.9130073711011206,0.9109262438949935,0.9279328015734262,0.9104683112026859,0.9080579628704625
0.9122840197996446,0.9125251970251966,0.9120313037656784,0.9279731691919189,0.9116711847180593,0.9089213130619376
0.9126002660533906,0.912614477536352,0.91353194548507,0.928387005355755,0.913084632381507,0.909589020354645
0.9133701211982459,0.9137947451853698,0.9144148646492394,0.9301755830974578,0.9145353691447438,0.9128985302891548
0.914442930333555,0.914976563367188,0.916193419427794,0.9325694617882114,0.9153780056748803,0.9129053741397488
0.9158402084027081,0.916051259504384,0.9155841016622264,0.9311303418803416,0.9146635742729489,0.9141609518953265
0.9158206394300139,0.9173369217587963,0.9167186580780327,0.9319642631673879,0.9163220806970804,0.9147933125901873
0.9171182446026191,0.9172260430541677,0.916809853341103,0.9317425022893768,0.9162606317293813,0.9156411071567317
0.9150729825729822,0.9174139593045838,0.9169418047230543,0.9308290338134085,0.9172008737789984,0.9160439664502162
0.9188109113109109,0.9184345480907977,0.9184855318292813,0.9339388597513596,0.9183344589438336,0.9176478746947492
0.9192702956765453,0.9181802346958593,0.9179375502969247,0.9337929050116547,0.9180708753052498,0.9186510538073034
0.9207066041597288,0.9205002844377841,0.9193417086385832,0.933551523129648,0.9191363514957261,0.918622686341436
0.9195251397907646,0.9195062784437781,0.9207461739649236,0.9337143863081361,0.9192083159895656,0.9201997360278608
0.9194177940115438,0.919854279401154,0.9195223040848038,0.9342376807220554,0.9195442821067819,0.9183269681707179


==> plots/data/femnist-strong-acc-p10.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.00714285714285714,0.00714285714285714,0.0,0.0006249999999999977,0.0,0.0
0.00714285714285714,0.00714285714285714,0.0007142857142857114,0.00783216783216783,0.00714285714285714,0.0007142857142857114
0.013967032967032954,0.013967032967032954,0.014546453546453536,0.014102564102564098,0.014546453546453536,0.021556776556776545
0.02619942557442557,0.02619942557442557,0.018806818181818178,0.02447552447552447,0.01947348484848484,0.01818181818181818
0.04430769230769229,0.04430769230769229,0.03890709290709289,0.04478835841430366,0.03972527472527472,0.03306389443889443
0.04555183654799131,0.04555183654799131,0.04935897435897435,0.054091231981783505,0.04737841695013998,0.04460739260739259
0.05822100478639811,0.05822100478639811,0.07012724735334937,0.07963770855257532,0.06645021645021644,0.053466370898001714
0.08690109150603506,0.08690109150603506,0.08570604822932988,0.10214301620935247,0.08444041151616995,0.08378721278721277
0.0883925935318513,0.08839259353185132,0.09804040404040403,0.1272903149734707,0.09494372294372291,0.09064864338985205
0.12429331779331779,0.12429331779331779,0.12134882114985493,0.165175394050394,0.12168296637707769,0.11554351204351203
0.14496037296037295,0.14496037296037295,0.1463560906391212,0.19526656676656673,0.1415051728605164,0.13226377689831623
0.1908626373626373,0.19086263736263737,0.19190455377955376,0.25137562437562433,0.1880450799200799,0.1668220113220113
0.21607592407592408,0.21607592407592408,0.22722077922077916,0.29860206460206457,0.2236943056943057,0.20533300033300028
0.24889632589632585,0.24889632589632585,0.2540935384064606,0.3198496225996226,0.2460676713838444,0.22700915750915746
0.27849850149850147,0.2784985014985015,0.281543623043623,0.35464361583933635,0.2793711288711288,0.250873795053863
0.31025374625374624,0.31025374625374624,0.31411969693174785,0.39590147630406847,0.3168314461431817,0.30453662562000594
0.33690608021616686,0.3369060802161668,0.34922261072261074,0.43339160839160834,0.3420566338148778,0.32864429318266775
0.37706776556776556,0.37706776556776556,0.3754084249084249,0.4611422743922743,0.3717802197802197,0.35602980352980357
0.39464568764568764,0.39464568764568764,0.40693450993450986,0.49772602397602395,0.40019580419580414,0.38618531468531464
0.4495052725052725,0.4495052725052725,0.43536940836940835,0.5318926073926072,0.4259022089022089,0.4085727605727606
0.4519109224109224,0.4519109224109224,0.4628987262737262,0.5701453546453547,0.4591151764901765,0.4559683649683649
0.49196270396270386,0.49196270396270386,0.48744398656898646,0.5818426573426574,0.4789981823731823,0.4737715617715617
0.5199496336996338,0.5199496336996337,0.5043981435231435,0.6022843822843823,0.49657704795204793,0.49252615440115444
0.5453677156177157,0.5453677156177157,0.5364387001887001,0.6306695804195804,0.5325285547785547,0.5179585692085691
0.5690228105228106,0.5690228105228105,0.5719545454545454,0.6468170163170164,0.5679423076923076,0.5473959373959374
0.5729731102231103,0.5729731102231101,0.5861469363969365,0.6472159090909091,0.5830471195471196,0.5616479353979353
0.5844570429570429,0.5844570429570429,0.6006526806526807,0.6509191641691643,0.5982619047619047,0.5767395937395937
0.604548618048618,0.6045486180486181,0.611021756021756,0.6646632534132534,0.6079562104562105,0.5785250166500167
0.6034801864801864,0.6034801864801864,0.6179862221112222,0.6887963702963704,0.6105159423909423,0.6052648185148184
0.6242830502830503,0.6242830502830503,0.6276585914085915,0.6790851232101232,0.6231121378621378,0.6030681818181818
0.6218571428571429,0.6242609890109889,0.6243330003330004,0.6972065434565435,0.6227368464868466,0.6217797202797202
0.6295290542790544,0.634785631035631,0.6316103896103896,0.7131334498834498,0.6298679653679654,0.6230518648018648
0.6324061771561772,0.6353671328671329,0.6455028721278722,0.7167398018648019,0.6401771145521146,0.6392607392607392
0.6447850482850483,0.650083583083583,0.6403995171495172,0.7263974358974359,0.6393263403263403,0.6411488511488511
0.6451667082917083,0.6623294205794206,0.6515195221445222,0.7245990675990676,0.6472750166500167,0.6396821928071927
0.6612932067932068,0.6714702380952381,0.6619899683649684,0.7296013986013986,0.6595668914418915,0.6485720945720945
0.6581057692307691,0.6701436896436896,0.6782838827838827,0.7423834498834501,0.6698287545787546,0.644026307026307
0.6710399184149184,0.6852214452214452,0.6871275391275391,0.7406620046620047,0.690334249084249,0.6715017482517482
0.6724667832167832,0.691284965034965,0.6722360139860141,0.7469382284382284,0.6709102564102565,0.6651185481185482
0.6732567432567433,0.6935856227106227,0.68598489010989,0.7499382284382283,0.6820653096903098,0.6763881951381951
0.6961851481851482,0.7013188478188479,0.6922975774225775,0.7564417249417248,0.6912193223443224,0.6864227855477856
0.7055294705294705,0.7041666666666667,0.7006171328671329,0.7578646353646354,0.7003280885780885,0.6720588161838161
0.7026526806526806,0.7096279137529138,0.7023347902097902,0.7680934065934066,0.7019198717948718,0.6859497585747586
0.7002742673992673,0.7013052364302365,0.7088554778554779,0.7670239760239761,0.7038757908757909,0.6903499417249417
0.7182712703962704,0.7155910755910756,0.7148055278055278,0.7695041208791209,0.713539627039627,0.7074070929070929
0.716912296037296,0.7216430652680652,0.7198831585081584,0.7699450549450549,0.7233158508158508,0.7040847485847487
0.7258371628371629,0.718424617049617,0.7170501165501165,0.7848617632367633,0.7153065268065268,0.7129354395604395
0.7275498251748251,0.7254302364302364,0.7311561771561772,0.7828392857142858,0.7299801864801865,0.7235661421911422
0.7273927738927739,0.7283100233100233,0.7338315018315018,0.7871675130425132,0.7307326007326006,0.7172344322344323
0.7232645687645689,0.7236083916083916,0.7307429237429237,0.7826509046509046,0.7312132867132867,0.714480352980353
0.7375130286380287,0.7439184149184149,0.7407424242424242,0.7869665334665334,0.7351561771561771,0.7169155844155843
0.7423028638028638,0.7346643356643356,0.7429420579420579,0.7943356643356644,0.7398046953046953,0.727927072927073
0.7428021978021978,0.7505867465867466,0.751413086913087,0.7935824175824175,0.7520646020646021,0.7204795621045621
0.7448906093906094,0.7461398601398602,0.7468168498168499,0.7974515484515485,0.7438669663669664,0.7270687645687646
0.7467499167499168,0.7520704295704296,0.7488757908757908,0.7913346653346653,0.7508173493173493,0.7360576090576092
0.7522032967032967,0.7482604062604062,0.7427783882783883,0.7967252747252747,0.7427783882783883,0.7368773310023309
0.7565061605061605,0.7527732267732268,0.7455094905094904,0.791946053946054,0.7432587412587413,0.736575591075591
0.7530611055611056,0.7529725274725274,0.7583046953046952,0.7944542124542125,0.756573926073926,0.7426545121545122
0.7588483183483183,0.7558411172161172,0.7556395271395272,0.8004935064935065,0.7550940725940726,0.7442276057276057
0.7599545454545454,0.7576373626373626,0.7593498168498168,0.792933066933067,0.7607728937728938,0.7488210123210123
0.772587037962038,0.7712747252747253,0.7622040875790875,0.8027242757242756,0.760577713952714,0.7454841824841825
0.7622713952713952,0.7610604395604396,0.7776703296703297,0.8002923742923743,0.7775659340659341,0.7477732267732268
0.767434065934066,0.7623681318681319,0.781037087912088,0.8058181818181819,0.781037087912088,0.7668281718281718
0.7616345321345321,0.7675054945054945,0.7723626373626374,0.8105850815850817,0.767102897102897,0.7607012987012987
0.7824180819180819,0.7694945054945055,0.7789730269730272,0.8115221445221446,0.7787912087912089,0.7618358308358308
0.7802738511488512,0.767532967032967,0.7619755244755245,0.8082737262737263,0.763013986013986,0.755960372960373
0.7767202797202798,0.7660864135864136,0.7724801448551448,0.8098018648018648,0.7663551448551449,0.7723033216783217
0.7769105894105894,0.7735604395604397,0.7844876373626374,0.8116000666000666,0.7843228021978023,0.7729120879120879
0.7883507742257743,0.7803676323676324,0.7752993256743257,0.813986013986014,0.7752993256743258,0.7718721278721278
0.7775671828171828,0.7728516483516484,0.7806478521478523,0.8158111888111887,0.7788396603396605,0.7711593406593408
0.7788056943056942,0.7805700549450549,0.7727667332667332,0.8072169080919082,0.7724077589077589,0.7642205710955711
0.7648106893106893,0.7802802197802199,0.7783501498501499,0.8160466200466201,0.7807838411588411,0.7752067932067932
0.7667492507492508,0.7749032634032634,0.7812747252747253,0.8161445221445222,0.7811098901098902,0.7780404595404595
0.7760725940725941,0.7814835164835167,0.7798021978021978,0.8145221445221447,0.7798021978021978,0.7770910339660341
0.785504995004995,0.7712759740259741,0.7773056943056944,0.8219152097902098,0.7773056943056944,0.7884716533466534
0.7898787462537463,0.7783528971028971,0.7852239010989012,0.8189860139860141,0.7884546703296704,0.7862477522477522
0.7935485764235765,0.7832677322677324,0.7879052197802198,0.8151086829836831,0.7879052197802198,0.7875425824175825
0.7875784215784216,0.7788018231768233,0.7904003912753913,0.8166270396270396,0.7884306943056943,0.7875131535131535
0.7830459540459541,0.7753437812187813,0.7868511488511489,0.8159291958041959,0.7870039960039961,0.7824706543456543


==> plots/data/femnist-strong-acc-p90.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
0.15048595848595842,0.15048595848595842,0.15048595848595842,0.15048595848595842,0.15048595848595842,0.15048595848595842
0.13795310245310238,0.13795310245310238,0.12779376179376173,0.12611083361083356,0.12988899988899982,0.13251265401265394
0.14504589854589847,0.1450458985458985,0.14974136974136965,0.1187650904671432,0.14929914529914523,0.14060167610167604
0.15540259740259732,0.1554025974025973,0.145211045886559,0.12563569763569757,0.15253724053724044,0.15352114552114546
0.15640959040959032,0.15640959040959035,0.15654456654456644,0.12932686930509057,0.16324542124542116,0.16350116550116542
0.15498301698301692,0.15498301698301692,0.1582939420490343,0.12085776582355941,0.15903296703296693,0.1520622155622155
0.1623809523809523,0.1623809523809523,0.1520688964147638,0.12987062937062932,0.16123729481306343,0.16792474192474185
0.15967040932282567,0.15967040932282567,0.15145787545787537,0.13091891441891434,0.16186746586746578,0.17488111888111885
0.16659673659673652,0.16659673659673652,0.1613699506732574,0.13793290043290035,0.1614825174825174,0.17219791319791314
0.1712727272727272,0.1712727272727272,0.17410189810189802,0.14095354645354635,0.171064935064935,0.17971761571761563
0.17337129537129528,0.17337129537129528,0.16952713952713944,0.1335866523694782,0.1763543123543123,0.1843909423909423
0.17413386613386606,0.17413386613386606,0.17030318784065296,0.14403429903429896,0.17772893772893764,0.17850058275058267
0.1854751914751914,0.1854751914751914,0.17651148851148843,0.14766233766233758,0.18480719280719274,0.19825507825507818
0.17591075591075583,0.17591075591075583,0.1753100233100232,0.1545934065934065,0.17913686313686306,0.18845088245088237
0.19027705627705618,0.19027705627705618,0.18338861138861132,0.15861804861804854,0.19232367632367625,0.19598845598845593
0.18565301365301357,0.18565301365301357,0.1972707292707292,0.16682584082584076,0.20312420912420906,0.20120078154823404
0.21901831501831492,0.21901831501831492,0.2104605394605394,0.17626556776556768,0.21163902763902756,0.2146463536463536
0.22535497835497828,0.22535497835497834,0.2176853146853146,0.18430058398322133,0.21967332667332656,0.2202693972693972
0.2243296703296703,0.2243296703296703,0.23090009990009985,0.19277922077922072,0.2247239427239427,0.22114285714285709
0.2299327339327339,0.22993273393273386,0.24633366633366624,0.20206293706293704,0.229015984015984,0.2425564435564435
0.2546510156510156,0.2546510156510156,0.2599237984237984,0.2165567765567765,0.25466239316239314,0.26372960372960363
0.27023809523809517,0.2702380952380952,0.2758308358308358,0.25032434232434225,0.27209190809190803,0.27378979353979344
0.3005341325341325,0.3005341325341325,0.30367399267399264,0.2781684981684981,0.30366033966033956,0.3022307692307692
0.3296107226107225,0.3296107226107225,0.323037296037296,0.3006456876456876,0.3228071928071927,0.3477482517482517
0.3581092241092241,0.3581092241092241,0.3514537684537684,0.34369730269730264,0.35435941835941825,0.3519520479520479
0.39041097791097784,0.39041097791097784,0.377504551004551,0.37776889776889777,0.38492579642579633,0.37251215451215447
0.40890964590964585,0.40890964590964585,0.40827561327561324,0.4267332667332666,0.4112627927627927,0.40310733710733704
0.44623976023976014,0.4462397602397602,0.42932123432123426,0.4678243978243978,0.4317570207570207,0.4317368187368187
0.4695324675324676,0.46953246753246747,0.47715384615384615,0.5131155511155512,0.4764285714285714,0.47450183150183134
0.503537962037962,0.5035379620379621,0.5019452214452214,0.556458707958708,0.49975824175824163,0.511919080919081
0.5461421911421911,0.546142191142191,0.550959040959041,0.5995073260073259,0.5470290820290821,0.5346170496170497
0.5896197136197137,0.5896197136197137,0.5894190809190809,0.6498884448884449,0.5799198579198579,0.5695517815517815
0.6317715617715618,0.6317715617715618,0.6413896936396937,0.6862241092241093,0.6300650183150184,0.6056093906093907
0.6626359196359195,0.6626359196359196,0.6613260073260074,0.7096975246975247,0.6590111832611832,0.6479887612387611
0.6812310744810743,0.6812310744810745,0.6911862581862582,0.7458877788877787,0.6915635475635475,0.6727841602841602
0.7017859917859918,0.7017859917859917,0.7139077589077588,0.786111000111,0.7124590409590409,0.6917263847263848
0.7302940392940391,0.7302940392940392,0.7456055056055055,0.8037282717282718,0.7367389277389277,0.716000333000333
0.7642773892773893,0.7642773892773892,0.7691637529137528,0.8331791541791542,0.767604895104895,0.7419582084582085
0.7848842268842268,0.7848842268842269,0.7873712953712954,0.8564122544122543,0.7848464868464868,0.7657511655011655
0.8030146520146519,0.8030146520146519,0.8057715617715617,0.8791549561549562,0.8011488511488511,0.7788371628371629
0.8233113553113552,0.8233113553113552,0.8311928071928072,0.8985159285159285,0.8259840159840159,0.8084578754578754
0.8463469863469862,0.8463469863469862,0.8463705183705184,0.9168115218115218,0.8431141081141081,0.8237142857142856
0.8612437562437563,0.8612437562437563,0.8763479853479854,0.946459373959374,0.8684737484737486,0.8524468864468864
0.8803540903540903,0.8803540903540904,0.8834735264735265,0.952119547119547,0.8805038295038295,0.8616111666111665
0.906113553113553,0.9061135531135532,0.9075775335775337,0.9625221445221446,0.9031929181929181,0.8869160839160839
0.9102063492063491,0.9102063492063491,0.9224247974247974,0.9756080586080585,0.9225380175380176,0.9042510822510822
0.9337256077256079,0.9337256077256078,0.9358827838827839,0.9847619047619048,0.9337875457875457,0.9071112221112221
0.9425714285714285,0.9425714285714285,0.9404761904761905,0.9928571428571429,0.9403246753246753,0.9332063492063492
0.9465238095238094,0.9465238095238094,0.9545367965367966,0.9932380952380953,0.9526190476190475,0.939965367965368
0.9646233766233765,0.9646233766233767,0.9502424242424242,0.9986666666666666,0.9498614718614717,0.9508504828504828
0.9645604395604395,0.9645604395604396,0.9691341991341993,1.0,0.9664675324675324,0.9622380952380952
0.9762857142857143,0.9777142857142858,0.9847619047619048,1.0,0.9767619047619046,0.9696043956043956
0.9643809523809523,0.9843809523809524,0.9794285714285713,1.0,0.9837142857142857,0.9766520146520146
0.9780952380952381,0.9915238095238095,0.9875238095238095,1.0,0.9808571428571428,0.9714285714285713
0.9848571428571429,0.9915238095238095,0.9986666666666666,1.0,0.9986666666666666,0.9852380952380952
1.0,0.9986666666666666,1.0,1.0,1.0,1.0
0.992,0.9986666666666666,0.9986666666666666,1.0,0.9986666666666666,0.9933333333333334
1.0,1.0,1.0,1.0,1.0,0.9986666666666666
1.0,1.0,1.0,1.0,1.0,0.9986666666666666
0.9986666666666666,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0


==> plots/data/femnist-strong-acc-std.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
0.0864062255387179,0.0864062255387179,0.08640622553871792,0.0864062255387179,0.0864062255387179,0.08640622553871792
0.08485421980969067,0.08485421980969068,0.08523923698251198,0.08460860958028682,0.08517406204653608,0.08605464193492639
0.09289477769135757,0.09289477769135757,0.09313888896604691,0.08406882481438951,0.09348127270961049,0.08817653424222498
0.09709648651086353,0.09709648651086353,0.0958306783011115,0.09008369051840211,0.09582213995806384,0.09221332756867232
0.09691566989368684,0.09691566989368684,0.09697459653428542,0.09136953093261738,0.09746172462993416,0.09366414302307417
0.09652701911051642,0.09652701911051642,0.09798120774628222,0.08941306647790095,0.09748703609376996,0.09228958184963991
0.09684074047161893,0.09684074047161892,0.09765887244061813,0.09172572729045089,0.09800993245834069,0.09531053920200298
0.09817818879240803,0.09817818879240804,0.09800944649397803,0.09038485268618508,0.09747809085402478,0.09679202124014419
0.0996237051101742,0.0996237051101742,0.09858955059542826,0.0905523529003737,0.09782918437179011,0.09912951192405643
0.09966311341248894,0.09966311341248896,0.09976678569690885,0.09182394535378535,0.09958583478654348,0.09883392989265824
0.10051841590601993,0.10051841590601993,0.10103680301497964,0.092299041418749,0.10146647735152181,0.0981459684535074
0.10156667661990733,0.10156667661990733,0.10050937173232968,0.09214918736742231,0.10098523352273203,0.1009313271159276
0.10292595764920418,0.10292595764920416,0.10195044153190444,0.0948103955366784,0.10209004615129684,0.1044729260889768
0.10184470013758777,0.10184470013758777,0.1019943621059228,0.09832465377974409,0.10104588513466635,0.1051357300107508
0.10439905926308057,0.10439905926308057,0.10442680216162939,0.1001844785976181,0.10448733274037036,0.10465497486806637
0.1034252045874647,0.1034252045874647,0.10622465576030063,0.10282571273336276,0.10718916919839035,0.10741453960503093
0.10746415378065022,0.10746415378065019,0.10758778587765375,0.10407448396175427,0.10787389718484734,0.11107383639842387
0.1122090706962966,0.11220907069629657,0.1092063683399073,0.10581806438583405,0.10908682376604979,0.11083572871959022
0.11223873791524878,0.11223873791524878,0.11324408529512289,0.10844403462253227,0.11241193987316547,0.11555104392051818
0.11405948897401777,0.11405948897401777,0.11669926531564845,0.11115383956178851,0.11576343815507613,0.11520083048168728
0.12224781032878258,0.1222478103287826,0.12139479737133976,0.11341512034901072,0.11962394772282156,0.12250691673890379
0.12337048930716162,0.12337048930716162,0.1251288624600054,0.1206546237854463,0.12395606342482317,0.12072273297810938
0.13081099422022066,0.13081099422022066,0.1289534209997862,0.1246963897676318,0.12836146425682265,0.12600880198578604
0.135496933496651,0.135496933496651,0.13437683074668247,0.13067954896641357,0.1338383260840596,0.1346632360626946
0.13597252340824179,0.13597252340824179,0.13946055624254367,0.13819891205163756,0.1390600413322573,0.14328424619759456
0.1416105989868799,0.1416105989868799,0.14063705479112942,0.14471930225574262,0.14142017264787815,0.14164692316325816
0.14937564776918505,0.14937564776918502,0.14687936787377892,0.15162739228406924,0.14561540208564305,0.14884094786655086
0.14865657988223982,0.14865657988223985,0.1480990988545845,0.1563321979247025,0.1488869049657459,0.15319423168449303
0.15730192220396838,0.15730192220396838,0.15630349128479482,0.16357253032910052,0.15580207747796543,0.15779146918449938
0.1616204877497468,0.16162048774974674,0.16039270710731218,0.16677695163278364,0.15935475035834018,0.1614912290125428
0.1643459721683359,0.16434597216833594,0.16680377719802558,0.16558514298632696,0.16570399777657835,0.16226998085029615
0.1692467086850277,0.16924670868502767,0.1671298202152506,0.16939035955891465,0.16745723279239697,0.16673159265022144
0.16919694384773132,0.1691969438477313,0.165746362902316,0.1654963232017322,0.16661317468756476,0.16649930827359674
0.16956411561049906,0.16956411561049903,0.1679254942202946,0.1613436326242857,0.16862607069067587,0.16677346072653076
0.16870599994326155,0.16870599994326158,0.16860511493928573,0.1694190516874454,0.16912558757415957,0.17087550294755086
0.16762543475859792,0.16762543475859792,0.16875066587034884,0.16755349489616772,0.16819901988787161,0.1701003492442536
0.16449000568280225,0.16449000568280225,0.165660661431162,0.15911695368401185,0.1651824757184333,0.16658376335566033
0.16553562522021242,0.16553562522021242,0.16103292510950823,0.15505324005790455,0.16402568304640233,0.16319910790764086
0.16157696013186998,0.16157696013186998,0.16001811585954773,0.15919856447044234,0.16070462833774704,0.15959739940121134
0.15754065405261417,0.15754065405261417,0.15960936508198792,0.15308044724281858,0.15911005051369315,0.15969054264812754
0.15116264146281472,0.15116264146281475,0.15652959232107105,0.14754232477015602,0.15719644610085898,0.15665660129845269
0.15726449565975475,0.15726449565975475,0.1553558289706033,0.14911755975889576,0.15526360612577153,0.15399919618318347
0.15272536881491422,0.15272536881491422,0.15479877428182592,0.1451986845656611,0.15564185153160018,0.1564398686701513
0.1502114182595923,0.15021141825959228,0.15286829065493365,0.14199856907009198,0.15347543189320617,0.15272605053397662
0.14691459533154186,0.14691459533154186,0.14852723166615261,0.13649780261753014,0.14853636281294808,0.14774358429903414
0.14529131262818235,0.14529131262818235,0.14428852967383893,0.13510953480560764,0.14492640456671269,0.14731781615017425
0.14700750607749574,0.14700750607749574,0.14521863050629705,0.1374027773117926,0.14516675539328144,0.14631601217070128
0.14244197142577983,0.14244197142577986,0.13950729988727656,0.1346373123011883,0.14112707867570157,0.14371789635730192
0.14433171306147652,0.1443317130614765,0.14511909215107516,0.1327485470927967,0.14606345970751325,0.1470264433586564
0.14031883043584148,0.14031883043584148,0.13733159513709456,0.12658701364165276,0.13899226608187049,0.13909223009332922
0.13885237774094608,0.1388523777409461,0.14124111850350246,0.13028149633874142,0.14226940963515727,0.14738276841297726
0.14216315037640587,0.1428722500259671,0.1399340921864985,0.12699183696115143,0.1399601914946591,0.14092202939356452
0.13874398730036958,0.1402755232837622,0.13580575198683173,0.12205056985598553,0.13624532905167702,0.13888193006542102
0.1366773350288025,0.1373140513170228,0.14061829157633204,0.12481055402359556,0.14099442197898288,0.140830512011147
0.13381995791581286,0.13139474320470437,0.13665066699731637,0.12161368412810565,0.13806647776461276,0.13605532139079393
0.1342479598970516,0.13087409309296674,0.13177530062924075,0.1189692219754779,0.13292870546358732,0.13608498713720169
0.13008936618155414,0.1283457495594948,0.1300272681834683,0.11649688928402253,0.1306620589852759,0.13435218417058165
0.13370027633670709,0.12832730562255393,0.13137155714775495,0.11443314537856904,0.1318512901229399,0.13575857260809573
0.12680695001850542,0.12451875200867075,0.13100826889808612,0.11376549734080546,0.1312379198673689,0.13466392118994636
0.12736302856929116,0.12751131815589928,0.12928175798629613,0.1131278899317524,0.1290286153361303,0.13110188976276643
0.13143653548268822,0.1259357222805057,0.1305880069315832,0.1151893369256874,0.13108185399845002,0.13335512590545168
0.12715042905124316,0.12493254614140711,0.12833400156283126,0.10958503288328977,0.1285843153220592,0.12937172467102853
0.12279782236028589,0.12338808036429749,0.12898149710623538,0.10933073649266598,0.1286177020836148,0.13251925975576323
0.12301535233360791,0.11899043182839311,0.12069673815422502,0.10150300219529715,0.11999964045096898,0.12264790629991248
0.12245610774336016,0.12312692609520577,0.12306706611150726,0.10297136728921355,0.12332372901254904,0.12828471098674765
0.12623018343058895,0.1217349987955068,0.12467029029828722,0.10727838420805884,0.1248211250502473,0.12711370999098104
0.11795856171984131,0.11849519969629854,0.12240151514516828,0.10452161986313382,0.12305108339350812,0.12707169632680065
0.11776157234986684,0.11644836736523483,0.12456291949863867,0.10277684987642144,0.12481395562149147,0.12782466559703448
0.11940068607291728,0.11797328595804206,0.12265668294674177,0.10427428422441949,0.12182866851830221,0.12735351235247128
0.11982654910290462,0.11800189363512752,0.12154873784778857,0.10535253588599033,0.1218358406822138,0.12343505793171286
0.12382670804687126,0.1157416530063549,0.11961913094524423,0.10132961009826227,0.12074411255304467,0.1240933072747136
0.11896731797930724,0.11463700780886033,0.11631801111602635,0.09737122062673295,0.11710974130866932,0.1192798393789078
0.11559797951043305,0.11283055930390799,0.11899071606215143,0.0971490735080376,0.11938869198279108,0.12163651375319136
0.11811841634661817,0.1136828508902767,0.11597674069053869,0.09372049882688392,0.11624432827423396,0.11449092744531464
0.11074825183826878,0.10543474720051078,0.12195270276194414,0.09849348299038366,0.1219734720459124,0.12074940158822141
0.11325692235641163,0.10530401398351016,0.12251166317662084,0.1013695827060691,0.12224467012040227,0.1212534037095411
0.11967519856793055,0.11412042284191437,0.11736578615202445,0.09405666235204549,0.11721656903662594,0.11873856931326524
0.11404595517233987,0.10990991325321844,0.11899126946698939,0.09521007470827571,0.11878840061592244,0.11909159202436836
0.11260204546950556,0.1083156263855076,0.11213776972794572,0.08881746000868664,0.11251644000906749,0.1134280985016903
0.11320031524660441,0.10779089432437745,0.11176392264049376,0.08845878943331682,0.11230843647151445,0.1151106659967301
0.11291149044645717,0.10692828040467395,0.11734927817041192,0.09230441417520738,0.11773281179468327,0.12020568564807266
0.10660209466066442,0.10343907783705038,0.11517563549378687,0.09207390756289352,0.11547917665198337,0.11659407901109338
0.11077707914727866,0.1094399300799013,0.10909393348390106,0.08931184074389198,0.10964567666913198,0.11118742556749976
0.11444459354608413,0.1067180538352753,0.10864550004565847,0.08774084849742655,0.10800304657472788,0.10989870126599062
0.1119974196964634,0.10453673549039984,0.11137559482640516,0.09030335634415075,0.1123615995479007,0.1140338677765947
0.11216502959704125,0.10648922191807246,0.11877024120878707,0.09033588979512926,0.11883661510193104,0.11794579273290762
0.10444218829996307,0.10024244408731997,0.11301299178334134,0.08804338008241246,0.11436490417023477,0.1131959365411936
0.11399475735068657,0.10788940265133498,0.11492781943705935,0.08790781878202768,0.11463471780595733,0.11339909865689743
0.11694974610562484,0.11246668901603571,0.11252634098782215,0.0884400551544203,0.11277793074115935,0.1179310500876346
0.11185713966011841,0.10535596366351212,0.10919385630824656,0.08511962752524763,0.10912371075563543,0.10809341836502333
0.10884568891282168,0.10267072314136563,0.10771096164383351,0.08195066014540772,0.10861772819423185,0.10765195988298806
0.10826492835668669,0.10195729259419,0.10923720846457852,0.08337564939644546,0.11046333257835217,0.10957268916574492
0.10891956926532945,0.10110002644904437,0.10740162479272222,0.08329145730291387,0.10788628537813812,0.10788079962396846
0.10618737049255078,0.09807163478772737,0.10954616518925646,0.08211009356846943,0.10927028602602387,0.10946146799515902
0.11235365170176877,0.09963283307433878,0.10676987339567075,0.08499797949574936,0.1066515131656522,0.10922741277783624
0.10622071170323044,0.09901526878256575,0.10732017120589221,0.08306573884403601,0.10687875096586819,0.10612767841977319
0.10904322144256155,0.10351634649240585,0.10706658283221833,0.0806602347754326,0.10703972619668538,0.10409470382745127
0.10609075825537487,0.09948729795225085,0.10661359846338037,0.08328160425521264,0.1064144178777309,0.10533179987448207
0.1068856952243146,0.1014544989537538,0.1027617126564325,0.08004423293573244,0.10543119214582516,0.10430670548616638
0.11021018824175007,0.10302847347534556,0.1079116031114394,0.08146775969127233,0.10753744316455208,0.10613414810033184


==> plots/data/femnist-strong-loss-mean.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
2.3258764454722405,2.3258764454722405,2.3258764454722405,2.3258764454722405,2.3258764454722405,2.3258764454722405
2.325033203661442,2.325033203661442,2.32580632686615,2.325509637594223,2.324908176362514,2.3246705022454264
2.324264094233513,2.324264094233513,2.325482374429703,2.3327293100953104,2.324169543683529,2.3235681289434433
2.323789132535457,2.3237891325354574,2.3254085749387743,2.34045635253191,2.32381770581007,2.3230628779530527
2.3234867882728576,2.323486788272858,2.32497355222702,2.345810189247131,2.3232183593511584,2.3227203205227847
2.32301509141922,2.3230150914192196,2.3248452994227407,2.349442879855633,2.322986135482788,2.322420425117016
2.322497137784958,2.322497137784958,2.32446878939867,2.3517058831453324,2.3225156232714657,2.3219643488526343
2.322201813161373,2.3222018131613735,2.3241123610734933,2.352969913184643,2.3220986273884776,2.3212500023841858
2.321867066919803,2.3218670669198036,2.32378428965807,2.3536955532431603,2.3217299902439117,2.320921395421028
2.3206820183992383,2.3206820183992383,2.32306872010231,2.353451591134071,2.3209734123945234,2.3202686652541162
2.320282813608647,2.320282813608647,2.322285726368427,2.3526593521237373,2.320173654258251,2.3192333027720453
2.319160112440586,2.319160112440586,2.3213662159442903,2.3517038661241534,2.3192602896690366,2.317549046874046
2.318201340138912,2.3182013401389123,2.3202218225598337,2.3501938167214393,2.3181528848409654,2.3165170967578885
2.316970076560974,2.3169700765609744,2.319233319759369,2.3487449884414673,2.317205601334572,2.315572752356529
2.3155431908369066,2.315543190836906,2.3175114515423774,2.3463780075311664,2.315526018440724,2.314083917737007
2.3140595892071727,2.3140595892071723,2.3157206720113757,2.3435007485747334,2.313830878436565,2.312040940523148
2.3119245922565463,2.3119245922565463,2.3139216369390487,2.3405359974503517,2.312123079895973,2.3101327252388
2.3101297959685327,2.3101297959685323,2.3116876342892647,2.3368696147203445,2.310003733336926,2.308288993239403
2.3075644424557686,2.307564442455768,2.30886406570673,2.3322556066513065,2.3073230502009396,2.3057449582219123
2.3041737830638884,2.3041737830638884,2.3056857204437256,2.3267752367258074,2.3043168875575066,2.30348218947649
2.3006475600600242,2.3006475600600242,2.30181622505188,2.3198247781395915,2.3006608903408052,2.300135614275932
2.2961317074298853,2.2961317074298857,2.297109167575836,2.3110129377245903,2.296220857799053,2.295901348888874
2.2907434445619583,2.2907434445619583,2.291147677004337,2.299689512699843,2.290591749548912,2.2914068803191183
2.2837094923853876,2.2837094923853876,2.2838201674818994,2.284731345176697,2.283691402971745,2.284631198048592
2.2745437371730803,2.2745437371730803,2.2742972916364677,2.264907906204462,2.2747428983449938,2.2770498496294023
2.2627068737149236,2.262706873714924,2.2615974302589894,2.2384070445597173,2.262814792692661,2.2666904854774472
2.246491961479187,2.246491961479187,2.244277040064335,2.203640916794538,2.246542422324419,2.253248918652534
2.2248573487997056,2.2248573487997056,2.221516700536013,2.1612899231910707,2.225130472332239,2.23630652025342
2.1968756276369095,2.1968756276369095,2.192099685072899,2.110723455101252,2.1972308607399467,2.212514927983284
2.162626212537288,2.1626262125372886,2.155596135556698,2.0512128603458404,2.162339691668749,2.179930228739977
2.120678983926773,2.1206789839267737,2.112195598036051,1.9819039433449508,2.120753116905689,2.141250940263272
2.071044303476811,2.0710443034768105,2.0602814820408817,1.9019267104566093,2.0709624513983727,2.0968372522294523
2.011299992352724,2.011299992352724,1.9992011776566507,1.8129816079139704,2.0122347566485406,2.048492742180824
1.9425953979790211,1.9425953979790211,1.9279762697219849,1.7162301784753802,1.9433544272184373,1.9864437052607535
1.866099828183651,1.866099828183651,1.8490707235038282,1.6170098956674337,1.8662783098220828,1.9207896587252615
1.7829262343049053,1.7829262343049048,1.765202756151557,1.5173154605180024,1.783711168467999,1.8431436981260778
1.6953961987048387,1.6953961987048387,1.6755479911714795,1.4166675079613924,1.695161528289318,1.75448043987155
1.6040952727943658,1.6040952727943658,1.5825116205215455,1.3182175206393003,1.6030544018000363,1.6626014045625925
1.5119785921275617,1.5119785921275617,1.4902938072383405,1.2285134496912362,1.5112493703514338,1.577507089748979
1.4208304198831319,1.4208304198831319,1.4001556518673897,1.1438035031035543,1.420931856110692,1.491894470229745
1.331666785851121,1.3316667858511209,1.3127125937491655,1.0636778199672698,1.3328803086280823,1.401858149021864
1.246764949336648,1.246764949336648,1.2300348512828352,0.9905634743347764,1.24941437497735,1.315134421661496
1.1734677034616472,1.1734677034616472,1.152809377834201,0.9221861692145467,1.1713827494904399,1.232131902202964
1.0987470979243517,1.0987470979243519,1.083333671092987,0.8623146961629391,1.1010926760733128,1.1636160322651268
1.0311488023772835,1.0311488023772837,1.0151695911213756,0.8052107079140842,1.032131280861795,1.0946938176825642
0.9688552979379892,0.9688552979379892,0.9568277651816606,0.7570764074102044,0.9729457282647491,1.0316688592359422
0.9158859782665969,0.9158859782665967,0.8980498471856118,0.7108722773194314,0.9132556386291979,0.9673940712213517
0.8626259444281459,0.8626259444281459,0.8469867315888404,0.6703925521299243,0.8612762985378504,0.9132477622851729
0.8171230288967489,0.8171230288967491,0.8045095349848271,0.6380492394976318,0.8178156200423835,0.8637874281406402
0.7792926473729312,0.7792926473729312,0.7621736126951874,0.6038515417091548,0.7745342213660478,0.8142143014073373
0.7413704539462924,0.7413704539462924,0.729846574217081,0.578482479415834,0.7414053105190396,0.7768064545281231
0.709931494500488,0.7025690210424363,0.69728559397161,0.5529493962973356,0.7080580239184201,0.7408361095376312
0.6788591431640087,0.666849388703704,0.6700796381570399,0.530351160755381,0.6801454776339233,0.7091825471632183
0.6530359344556926,0.637743189111352,0.643284168113023,0.5093445985484868,0.6527567993476987,0.680975219756365
0.6296473895199596,0.612295545693487,0.6206811320409178,0.49180266296491026,0.6296150357276201,0.6555340429767965
0.6049944007210433,0.5854629384912551,0.596818064916879,0.472668486200273,0.6052093277312816,0.6299216503091157
0.5879636089131236,0.5675364400912075,0.5755516825430096,0.4551479790452867,0.5835033180937171,0.608730624075979
0.565501882340759,0.5436981126852334,0.5593375409208239,0.44256837719120085,0.5668460481055081,0.5913070785440505
0.546589367892593,0.5265539602283388,0.5454842512682081,0.4324995773006231,0.5525911250617355,0.5738296285551041
0.5332986772432924,0.5117205155827105,0.5272062060330064,0.41863520483486355,0.5339198163151742,0.5549441684409977
0.516497952900827,0.49519951977767046,0.5127791619114578,0.4064165771007538,0.5191356044448912,0.5394510357826948
0.5044909450318664,0.48346736030653126,0.4976067560724914,0.3943274343200028,0.5036984780989587,0.5251461975928395
0.49005433737300336,0.4690438470710069,0.4893286906555295,0.3874964551348239,0.49511553089134397,0.5155796806327999
0.47582907714881006,0.45459031146951023,0.4710466409940273,0.37449155833572145,0.4765093356277793,0.49756127744913103
0.46718108888715504,0.44722675931639966,0.4579794876743108,0.36543285854626445,0.46320202986709774,0.48479495553299784
0.45529156625270845,0.4342498906329274,0.4515984106156975,0.35950396305415777,0.4565708164032548,0.4760222298838198
0.44349276153370737,0.4239110578969121,0.4388165562599897,0.349707882143557,0.4435758668929338,0.46315451619215303
0.43433140954934063,0.41513921473175286,0.4321144662052393,0.34481023524422205,0.4366741192340851,0.45576983325183396
0.42399312295019626,0.40527648463379595,0.4250216519553215,0.3386689489148557,0.4294581907335669,0.44718089645728465
0.41798731874674555,0.39990212725941093,0.41238939532078805,0.329935020939447,0.41658079911954704,0.43369036342948675
0.4131391393952072,0.39363526218570766,0.40523365724366156,0.3234426804957911,0.40926817151717837,0.42651358530391004
0.39839150645304466,0.3807873739209026,0.3950933972373605,0.31799438583664597,0.3989230263279751,0.41548320478294054
0.3932076247408986,0.37582937011960893,0.38931416290812193,0.31286601775325834,0.3929982352489606,0.4087005267525091
0.38802873451728376,0.37040754342917354,0.38183507943525913,0.30720249819569295,0.3853443950647488,0.4006992319831625
0.377089423709549,0.3605512574268505,0.38048780712764707,0.30565094312652946,0.3838455360382795,0.39941346976440395
0.3731566937454044,0.3562156595708802,0.37304455915931617,0.3016858507273719,0.37617226299829787,0.39103368050418796
0.36994047851301726,0.3540512562403455,0.36683784319087864,0.2953526483266614,0.3699677857756615,0.38432930079754446
0.36397509458940475,0.3475628188904375,0.3645853217225522,0.29241014346014704,0.36753659463021904,0.38290112052112824
0.35645907172467556,0.34299586635781454,0.35236530962400137,0.2860444111842662,0.35527039208915084,0.37117825784254815
0.35150700855068856,0.33723500760272146,0.3473051842581481,0.28176265777321535,0.35007484760601065,0.3645941516151652
0.3467390584433451,0.3318251085327938,0.345907343593426,0.28089353926014154,0.3486001425748691,0.36376606222242114
0.3419158288370818,0.3269004926434719,0.3438013824122027,0.27736796280136333,0.34635285517200826,0.3592566994577646
0.3387944972282276,0.32603894013911483,0.3347224874654785,0.2725310000730679,0.33717750118114054,0.34995522579178207
0.33542573990765956,0.32235232578357687,0.33079704869072885,0.2697242352017202,0.33318035797216,0.34503803778905423
0.33035619898233565,0.31682463034288955,0.3277916664769873,0.2669955291366204,0.33015463753137736,0.3407886310480535
0.32410516471602024,0.31124295121757317,0.32598783960100264,0.26556566964369266,0.3282467814721167,0.33899151168763636
0.31834715890698134,0.3064513439079747,0.3225528796366416,0.26228147470857954,0.32476239694748077,0.33583691142033784
0.3178791966009885,0.3059080963535234,0.3190774543350562,0.2604479655600153,0.32123051993781704,0.3324427906190976
0.3194805459980853,0.3066771371895447,0.3167264443566091,0.2587436479050666,0.31870947608025746,0.32835170046892015
0.3140151319699362,0.30220390994334595,0.30958708725636824,0.2538048860593699,0.3115143902623095,0.320405292310752
0.30896232979139315,0.2963120032497682,0.30752973817056045,0.2519754903414287,0.3093934644735418,0.31782230666140093
0.3058622320950963,0.2946432684594765,0.3038620005804114,0.2503968760999851,0.30570951899979265,0.3137925254087895
0.3016292027779855,0.2911503569851629,0.30110548103693874,0.2489746285928413,0.30285208764486016,0.3107420076709241
0.29908756889635696,0.290123456211295,0.29899803730892016,0.2464211414684542,0.30075050739338627,0.308761029955931
0.2988026325264945,0.2879799264203757,0.2959208341827616,0.24441885662730783,0.29759712378494446,0.3044449805771
0.29619535128585994,0.28571698127547285,0.2947736214869655,0.2436768495640717,0.2963368753157556,0.3024612885154784
0.2927440767269581,0.2825907548842952,0.28808246877742927,0.2404575646854937,0.289720019553788,0.2976694968435914
0.2882831224869006,0.27852039395365863,0.288231836273335,0.23990332878893242,0.2897670607198961,0.2962748146569356
0.2860577213764191,0.277102242957335,0.2855051793996245,0.23757370507577438,0.2869989165104926,0.2930472344718873
0.2866353006404824,0.27736489290138705,0.28627169378800316,0.23697345984517595,0.28769248430384325,0.2924009520909749


==> plots/data/femnist-strong-loss-p10.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
2.300520935058594,2.300520935058594,2.300520935058594,2.300520935058594,2.300520935058594,2.300520935058594
2.30247546672821,2.30247546672821,2.3032351160049442,2.3032849478721618,2.3027009534835816,2.3027983498573303
2.3036043953895566,2.3036043953895566,2.3038934874534602,2.3073892521858217,2.3032073736190797,2.3015641808509826
2.303601636886597,2.303601636886597,2.303876066207885,2.309715921878815,2.3028257393836977,2.3004364681243894
2.3034626197814942,2.3034626197814942,2.303188915252685,2.3111136913299566,2.302667250633239,2.2997290897369385
2.3022604632377623,2.3022604632377623,2.3025770664215086,2.3111481094360355,2.3019700479507446,2.2996072959899903
2.3015384960174563,2.3015384960174563,2.302849986553192,2.310946414470673,2.302279365062714,2.2981860685348514
2.3011140251159667,2.3011140251159663,2.3016747379302975,2.31034511089325,2.3008904528617857,2.2975798296928405
2.3000829458236693,2.300082945823669,2.2999129939079284,2.3094414377212527,2.2990070438385013,2.2965994358062742
2.2991561770439146,2.2991561770439146,2.300053935050964,2.309430224895477,2.2994689393043517,2.296457409858703
2.298338415622711,2.298338415622711,2.2998310208320616,2.309207241535187,2.298592963218689,2.2961059141159055
2.2968435597419736,2.2968435597419736,2.2975765609741208,2.3073771810531616,2.2966268801689145,2.295783538818359
2.2952973604202276,2.295297360420227,2.2966022181510923,2.3056246972084042,2.295772683620453,2.292456653118134
2.294267292022705,2.2942672920227047,2.295774405002594,2.3044627642631528,2.294409656524658,2.2912490487098696
2.2923616456985476,2.2923616456985476,2.2942337059974673,2.302891557216644,2.292880153656006,2.290260760784149
2.291197936534881,2.291197936534881,2.2920561575889584,2.300485570430755,2.291111454963684,2.288207404613495
2.289934985637665,2.2899349856376654,2.290306005477905,2.2978468418121336,2.289601807594299,2.2872435879707336
2.287004256248474,2.287004256248474,2.2880939626693726,2.2948489141464234,2.2869878697395323,2.2850024032592775
2.2845274209976196,2.2845274209976196,2.2841473579406744,2.2894252657890317,2.283543658256531,2.281453187465668
2.28054217338562,2.28054217338562,2.2807174515724182,2.284479157924652,2.28034556388855,2.278054621219635
2.27557507276535,2.27557507276535,2.276599922180176,2.2770903754234313,2.2762206840515136,2.2738685250282287
2.2695234417915344,2.269523441791535,2.269733626842499,2.265369129180908,2.2696779322624208,2.269479529857635
2.263049592971802,2.263049592971802,2.261734838485718,2.249830610752106,2.2620235848426824,2.263161187171936
2.2530742788314817,2.253074278831482,2.251524472236633,2.2293957710266112,2.252575654983521,2.2540444016456602
2.240559241771698,2.240559241771698,2.238836236000061,2.2053106212615967,2.240379157066345,2.246138536930084
2.22334436416626,2.22334436416626,2.2215804958343504,2.165674600601196,2.2238214039802555,2.230880174636841
2.2020870804786683,2.2020870804786687,2.1985639238357537,2.120413274765015,2.2022404551506045,2.211351592540741
2.171099418401718,2.1710994184017176,2.165374146699905,2.0649542224407194,2.1716858744621277,2.189563071727753
2.132516993284226,2.132516993284226,2.123755782842636,1.9976127743721013,2.131541652679443,2.1542208564281466
2.0845225572586057,2.0845225572586057,2.0765034925937655,1.917914291620254,2.0865757763385773,2.111509791612625
2.0305256521701813,2.030525652170181,2.0196248483657837,1.8350338113307956,2.030717886686325,2.0589768385887144
1.9696776425838471,1.9696776425838471,1.9571360337734223,1.7427272140979766,1.9713862919807432,2.0059335064888
1.8948933088779452,1.8948933088779452,1.8770770609378815,1.6256621503829956,1.894505466222763,1.9416133832931521
1.8076302587985993,1.8076302587985993,1.7860001111030581,1.5094829207658769,1.8050745403766633,1.8650932204723358
1.7139239048957826,1.7139239048957826,1.6892866873741148,1.3829854267835615,1.7092812359333034,1.7789603328704835
1.6186429035663603,1.6186429035663603,1.5955328452587128,1.2771733748912812,1.6181713008880618,1.6855108380317687
1.5090015184879302,1.5090015184879302,1.4840362280607224,1.1741835623979568,1.508987572193146,1.5823759949207306
1.3969729071855546,1.3969729071855546,1.372529764175415,1.0635507261753083,1.3960764968395236,1.470859810113907
1.2908748739957807,1.290874873995781,1.2631824535131455,0.9651959574222564,1.2862929928302764,1.3692736434936523
1.1857104986906053,1.185710498690605,1.1613480389118194,0.8730017572641373,1.1821761161088944,1.2622712486982344
1.0876064676046373,1.087606467604637,1.0619978356361388,0.7917103293538093,1.0843592143058776,1.1546796488761903
0.9965778475999831,0.9965778475999831,0.9757347297668456,0.719812171459198,0.9965832459926605,1.0593890964984893
0.9196612811088564,0.9196612811088561,0.8932477837800981,0.6483918616175651,0.9117608225345611,0.9674527132511139
0.8393928724527357,0.839392872452736,0.8230058619379996,0.5911915957927704,0.8417366790771486,0.903286509513855
0.7665603590011596,0.7665603590011597,0.754171750843525,0.536254124045372,0.7713084495067596,0.8317508161067961
0.7046256345510484,0.7046256345510483,0.6898000380396844,0.4891511756181717,0.7068703773617744,0.7664863422513009
0.6480115899443626,0.6480115899443627,0.6286892467737198,0.44582235276211984,0.6451972091197967,0.701281413435936
0.5926908481121063,0.5926908481121063,0.5753758120536804,0.4074610558152198,0.5915577012300491,0.6380857226252555
0.540279204249382,0.5402792042493819,0.5270719876885414,0.37196731939911837,0.542019425034523,0.5889927160739898
0.5009712928533554,0.5009712928533554,0.4894590693712234,0.34377193257212635,0.502081916630268,0.5335591346025466
0.4658329340815544,0.4658329340815543,0.455699731707573,0.3159226942779505,0.46700040251016617,0.49552462786436074
0.4376468142395022,0.42917152881622317,0.42757345765829086,0.29050844335537196,0.4374578428268432,0.46588519573211673
0.4052643430233001,0.39105229198932645,0.3944987246394157,0.2753742751479148,0.40550321340560913,0.42888651162385943
0.38488871425390236,0.3698138976097107,0.3713292106986046,0.25495653366880516,0.38163424800682144,0.3980637699924626
0.3663408666849136,0.3453269216418266,0.350076238894525,0.23935463085770606,0.3588744096030583,0.3723762658238411
0.33753135814747176,0.3165353881361827,0.32741626842206506,0.22842164990880648,0.33579431980848307,0.3561679190397262
0.31586917722025043,0.2961039695697734,0.31500380516052245,0.2130455925543505,0.3229854669641359,0.3363108222186565
0.3018718132376671,0.28219106316566467,0.2949348211100955,0.2027378042467675,0.30275884717702867,0.31982630308558474
0.28510019352578597,0.26411293298595645,0.2808112074434757,0.19059083521366116,0.28710786119103426,0.30022344678640367
0.2674780535089278,0.24783859193325042,0.26316511303186413,0.18298960521281513,0.26991294350240075,0.28322110806725403
0.25484434269873696,0.23936850810979907,0.2512775853434439,0.17184245518226038,0.2565695306394516,0.271996533870697
0.24276956409215922,0.22390808627555128,0.23726968488463057,0.16528678521513934,0.24399991139769553,0.2559959353004194
0.23243656041840005,0.21008680537343022,0.22388848570302647,0.15489077955484387,0.22937714213294869,0.24183114156126978
0.2176574268937111,0.19855912059545514,0.21955451086163516,0.1505467681586742,0.22468911021947857,0.2392929883869197
0.20854560762643812,0.18773511171340937,0.2052547195553779,0.1409330980479717,0.20979186658483098,0.2275630956476622
0.20131840139627455,0.18176033869385713,0.19490901554381804,0.1357205373048782,0.19871509632986933,0.21566868379712104
0.18754791319370265,0.17263392910361283,0.18490639626979824,0.13029755368828772,0.1901551634073257,0.20506548538804048
0.18150410577654832,0.16417702898383135,0.17896692886948581,0.1254021862149238,0.18309529691934584,0.20043805569410322
0.17426611512899398,0.15758009925484656,0.1696227471530437,0.11766430176794525,0.17384273663163183,0.18725030004978177
0.16907009094953535,0.15327216915786263,0.16473345920443533,0.11612762600183482,0.1686157703399658,0.17962319239974017
0.1583445750176906,0.14119681119918823,0.1556553444266319,0.10724875874817368,0.15970016092061992,0.1689322687685489
0.1515510679781437,0.13540638178586956,0.14849091351032256,0.10375030845403668,0.15302267447113987,0.1635692477971315
0.14812964081764218,0.1309220175445079,0.1434902991354465,0.10012963332235807,0.14715107843279834,0.1548014163225889
0.13797010235488413,0.12520512223243707,0.13722194395959372,0.09894257709383959,0.14037036515772336,0.15086813114583486
0.1333382952213287,0.1187348488718271,0.13247558332979675,0.09585763879120344,0.13546232521533963,0.14614204652607438
0.1304156871885061,0.11624318294227118,0.1262915758788585,0.0920463432371616,0.12936298228800294,0.1389619183540344
0.12595247559249395,0.10950678318738934,0.12153304018080231,0.08836756512522692,0.124569642022252,0.13507884480059143
0.12111019641160958,0.10786041572690006,0.11773203626275057,0.08587127789855001,0.12058910176157947,0.1354358988255262
0.11856931589543815,0.10362855188548563,0.11243695966899392,0.08401490919291968,0.11469027429819104,0.12589063808321949
0.11169648155570026,0.09768087908625597,0.10865991525351999,0.08191500842571256,0.11112524352967737,0.12116431489586828
0.10937520757317536,0.09685699887573714,0.10501187823712824,0.07812844492495055,0.10727139487862583,0.11669763021171087
0.10457117468118664,0.09169109635055062,0.10272378630936141,0.07459974009543653,0.10490441627800459,0.1115954346954822
0.10038218729197974,0.08939423754811282,0.09809818491339678,0.07244806423783297,0.10006511762738221,0.10657224662601943
0.09958378359675404,0.08681704632937906,0.09524246104061598,0.07106192417442796,0.09730024017393585,0.1043650241941213
0.09570933431386944,0.08224446006119249,0.09329176068305967,0.06890731014311309,0.09532679572701448,0.10088068172335621
0.09228054471313948,0.07914390765130516,0.08995904497802254,0.06888989020138976,0.0918487852811813,0.09806271098554128
0.08809139944612976,0.07781807214021677,0.08854255810379977,0.06575790058821435,0.0903292232751846,0.09856255441904063
0.08675885684788223,0.07546844158321614,0.08567000024020668,0.0644907401502132,0.0873791732639074,0.09482911668717856
0.08564517885446545,0.07346632353961462,0.08225776642560953,0.061596550792455615,0.08388889588415618,0.09021104782819743
0.08311402216553684,0.07078527174890036,0.07832890368998048,0.05859363827854389,0.07961279675364491,0.08950473025441164
0.0788218633830547,0.0676872824504971,0.0780757653713226,0.05858984645456072,0.0796112402528524,0.08628947004675859
0.0774498491734266,0.06614894799888128,0.07558029361069199,0.05626770578324791,0.07702623277902597,0.08314035676419729
0.07490835316479201,0.06501713521778578,0.07461612284183498,0.05376211937516924,0.07594112537801262,0.08234774261713024
0.07342956352978942,0.0632818957045674,0.07239351939409969,0.05250744406133884,0.07395131595432755,0.07863223254680629
0.07014353938400743,0.06056281987577672,0.07011643134057519,0.050948124267160846,0.07152761146426195,0.07624168030917637
0.06921239376068111,0.05914907149970526,0.06765296008437867,0.05044626142829652,0.06918571498244994,0.07341437306255097
0.06808818295598024,0.05700970243662593,0.06597109582275147,0.04914247345179316,0.06783059738576405,0.07173883166164156
0.06509219169616695,0.055020742826163725,0.06448823451995844,0.04715504992753262,0.06580786962062116,0.07101139061152931
0.06343851502984757,0.055565719939768256,0.06355211399495597,0.046790024079382375,0.06511609494686123,0.06826398506760595
0.06231555316597219,0.053109345771372274,0.060753636173903905,0.044805451668798874,0.062113375738263074,0.06694518443197006


==> plots/data/femnist-strong-loss-p90.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
2.3550755739212037,2.3550755739212037,2.3550755739212037,2.3550755739212037,2.355075573921204,2.3550755739212037
2.352293357849121,2.3522933578491214,2.353040828704834,2.3522919940948483,2.351745080947876,2.3510611200332643
2.350678730010986,2.350678730010986,2.352189908027649,2.3631803655624393,2.350297088623047,2.3483877420425414
2.350967483520508,2.350967483520508,2.3524441719055176,2.3768053340911868,2.349948377609253,2.3494604301452635
2.348993582725525,2.348993582725525,2.352192859649658,2.3903163099288944,2.3488209724426268,2.3518591117858887
2.3494981241226194,2.3494981241226194,2.3528148984909056,2.397743592262268,2.349316153526306,2.349627289772034
2.348991861343384,2.3489918613433836,2.353915739059448,2.4016245889663694,2.3504502820968627,2.3522598695755006
2.3504040336608885,2.3504040336608885,2.352900757789612,2.4036599540710446,2.3497089385986327,2.3485895442962645
2.3493458795547486,2.3493458795547486,2.3532551765441894,2.4084211206436157,2.349479269981384,2.3506340408325195
2.3486849069595337,2.3486849069595337,2.3530612182617188,2.4083198356628417,2.3491056108474733,2.3501302814483642
2.3480995512008667,2.3480995512008667,2.3519363355636598,2.40572425365448,2.3482828998565672,2.349199166297913
2.3472047519683836,2.3472047519683836,2.352071304321289,2.4046699142456056,2.3481755828857427,2.344597582817078
2.346966805458069,2.3469668054580692,2.3524754571914674,2.403456144332886,2.3486904239654542,2.343633441925049
2.3458656644821168,2.3458656644821168,2.3500016736984253,2.4022893381118773,2.3464106369018554,2.3444423913955688
2.344905261993408,2.344905261993408,2.3474730443954472,2.39885000705719,2.344291887283325,2.3433366012573247
2.3436049842834477,2.3436049842834477,2.3469181299209594,2.395599074363709,2.343415637016296,2.3417906379699707
2.3419680833816527,2.3419680833816527,2.345029673576355,2.3919102811813353,2.3418928194046025,2.337209982872009
2.3397989940643313,2.339798994064331,2.3426603221893307,2.3874873161315913,2.339509439468384,2.3359294319152832
2.3385470151901244,2.3385470151901244,2.3418179178237915,2.3837560606002803,2.3388805866241453,2.3363733100891113
2.336299796104431,2.3362997961044307,2.3385655021667477,2.377882022857666,2.335989971160889,2.3348386478424077
2.3331449699401854,2.3331449699401854,2.334849548339844,2.371406669616699,2.3326911163330077,2.335322546958923
2.3297088766098026,2.329708876609802,2.3314265871047977,2.364144163131714,2.329583830833435,2.330313458442688
2.32553270816803,2.3255327081680295,2.32745099067688,2.3558148670196535,2.3256689977645872,2.3260040521621703
2.318919992446899,2.3189199924468995,2.320467596054077,2.346043224334717,2.319027247428894,2.3193296241760253
2.3123677062988284,2.3123677062988284,2.312225642204285,2.330605349540711,2.3115054273605344,2.311606969833374
2.3029488086700436,2.302948808670044,2.3041593742370607,2.312742428779602,2.3039137935638427,2.306214966773987
2.2915505838394163,2.2915505838394163,2.290825490951538,2.287188200950623,2.291585745811463,2.2961222076416012
2.276559009552002,2.276559009552002,2.274313344955444,2.2574068021774294,2.2762001180648803,2.2848099660873413
2.2558073043823246,2.255807304382324,2.2546105432510375,2.219482834339142,2.257260494232178,2.267566623687744
2.2296182465553285,2.2296182465553285,2.226390647888184,2.17646701335907,2.2300506162643434,2.243676462173462
2.199609498977661,2.1996094989776607,2.1956735539436343,2.1225768733024593,2.2009550189971923,2.215269033908844
2.161748399734497,2.1617483997344973,2.153357291221619,2.0542933845520013,2.161667323112488,2.1845269417762756
2.1143915224075314,2.1143915224075314,2.1072801327705384,1.9811472606658935,2.1177488923072816,2.1443859767913818
2.0595899176597596,2.0595899176597596,2.0463385987281795,1.8904256343841552,2.0572304868698117,2.092715458869934
1.9951379227638246,1.9951379227638246,1.9805163693428043,1.8099120664596562,1.9951910185813904,2.037819266319275
1.9324827456474307,1.9324827456474303,1.9194664335250853,1.7318212270736695,1.932725625038147,1.982379822731018
1.8625146842002867,1.8625146842002867,1.8524795198440551,1.651794526576996,1.8682774019241335,1.9209571981430056
1.7888326120376585,1.788832612037659,1.7760121440887453,1.5608234119415285,1.7930924105644226,1.840322926044464
1.7126590704917906,1.712659070491791,1.6951623129844666,1.4703607511520385,1.7130632042884824,1.7739258003234863
1.6430295586586,1.6430295586586,1.6209233450889589,1.40031699180603,1.6404677033424377,1.712222156524658
1.5500248694419863,1.550024869441986,1.5383682084083554,1.3269866681098936,1.5580202889442443,1.6229951834678649
1.4767706656455992,1.4767706656455992,1.4579231762886047,1.2477922964096069,1.4753143525123598,1.5443380856513977
1.4058892011642456,1.4058892011642456,1.3907926297187807,1.1920921444892885,1.4072491240501406,1.471727557182312
1.3477336597442624,1.3477336597442628,1.3302137351036074,1.1255635356903075,1.3460218429565427,1.4068860030174255
1.2956023478507996,1.2956023478507996,1.2805420982837679,1.0763750207424163,1.299623227119446,1.3596749091148375
1.2284577131271361,1.2284577131271361,1.2200198376178741,1.0199420702457427,1.2329195690155028,1.2912948441505432
1.1888348269462585,1.1888348269462585,1.1706838846206664,0.9876513838768005,1.1841620135307314,1.240716150999069
1.137365334033966,1.137365334033966,1.1254951882362365,0.9374993026256562,1.1418481051921845,1.190537015199661
1.1113949668407437,1.1113949668407437,1.0853138172626497,0.9210860323905944,1.0978119528293608,1.1472762739658358
1.0695167791843414,1.0695167791843414,1.048779608011246,0.8939661860466004,1.0601660788059235,1.099861979484558
1.0376562416553496,1.0376562416553496,1.0211882174015046,0.8679310369491576,1.0312273836135863,1.0652509415149687
0.9998808908462523,0.9909680962562561,0.9793693065643309,0.8389305257797239,0.9892069876194001,1.0253001642227173
0.970487537384033,0.9501966750621793,0.9743273484706878,0.8135941064357757,0.9815392303466796,0.9974912571907044
0.9521038794517516,0.9353563082218169,0.951629055738449,0.8091750061511993,0.9595264601707456,0.9902556550502777
0.929631700515747,0.9161077308654784,0.9224892973899841,0.7779589462280272,0.9310166907310485,0.9711857438087463
0.911694608926773,0.8920120298862457,0.8982428717613221,0.778344722986221,0.9039466893672943,0.9309597146511077
0.9037486934661866,0.8766118752956389,0.8916088724136351,0.7607323610782623,0.8979407382011415,0.9306308710575102
0.8939642798900603,0.8621533751487732,0.8757170140743256,0.749418476819992,0.8803938829898833,0.9092505776882172
0.8654345631599426,0.8418154203891752,0.8598416519165039,0.7347464728355406,0.8657468736171721,0.8915639066696166
0.8611502397060393,0.8395723342895508,0.8410736882686614,0.7138509011268617,0.8461825680732724,0.8710002410411833
0.847078663110733,0.8223753702640533,0.8400998866558073,0.703484284877777,0.8444719159603118,0.8698181283473968
0.8281679737567901,0.8153982234001159,0.8215209996700287,0.6864202117919921,0.825387977361679,0.8433607506752013
0.8189728093147277,0.7936507499217986,0.8162961459159851,0.6879512274265289,0.8210023748874663,0.8583908593654632
0.7914482069015503,0.773110431432724,0.8035384452342985,0.6717311298847197,0.806965388059616,0.8351405858993528
0.8005509805679321,0.7716835665702819,0.7904464173316954,0.6731683695316314,0.7943862795829773,0.8283680427074434
0.7933738470077515,0.7619321155548094,0.786234837770462,0.6667975497245788,0.7900050950050352,0.8168425297737121
0.765024287700653,0.749881796836853,0.7772250699996948,0.6591068387031555,0.7817449414730071,0.8099262964725493
0.7684904074668883,0.758973751068115,0.7673870420455933,0.6525200617313385,0.7721982288360595,0.7911353313922882
0.7600843226909637,0.7380147564411162,0.7583830881118774,0.6427138900756836,0.7628770220279694,0.7894397270679473
0.7444281470775603,0.7234561765193939,0.7449081933498382,0.6381406784057617,0.74860986828804,0.7811726176738738
0.7526353049278259,0.7335981333255768,0.7446532678604126,0.6322673547267913,0.7473776233196258,0.7655459523200988
0.7233348309993743,0.7145128667354582,0.7290244603157043,0.6254466199874876,0.7321126067638397,0.7582421696186066
0.7252323687076567,0.7183185064792632,0.7311803507804869,0.6173314964771269,0.7345381546020506,0.7620134401321411
0.724455848932266,0.7100463092327118,0.7190260231494903,0.6179690325260162,0.721116886138916,0.745457888841629
0.7223705184459686,0.6968232107162475,0.7166661977767944,0.6091622376441955,0.7194381296634674,0.7363030576705933
0.7119210588932037,0.700671615600586,0.7051559364795684,0.615527901649475,0.7072063529491424,0.7380426502227782
0.7153290927410125,0.6974031579494475,0.7045267856121062,0.6037736642360687,0.7072848498821258,0.7330117404460906
0.6964935505390166,0.6871200656890868,0.7006766271591185,0.5945301616191863,0.7031092131137847,0.7388132548332214
0.6946700656414031,0.6913873767852783,0.6975704336166382,0.6004403495788573,0.6999461495876312,0.72887305021286
0.6880997514724732,0.680262552499771,0.6865307307243347,0.5964061057567596,0.6890737080574034,0.7194971442222594
0.6833154547214507,0.6834495878219603,0.6814503288269042,0.5897883695363998,0.6838315761089324,0.7088074219226838
0.6897279167175292,0.6675461840629576,0.6777268528938293,0.5846908497810362,0.680771871805191,0.6981134772300719
0.6839046061038971,0.6787424325942992,0.6828769099712371,0.5831649875640869,0.6850971329212189,0.7026140260696411
0.6647067713737487,0.6730965054035186,0.6681571841239928,0.5891981196403503,0.6709388053417206,0.6912456572055816
0.6684972441196442,0.6661940920352935,0.663948596715927,0.5790931284427643,0.666444113254547,0.6853633821010588
0.6568486630916593,0.6512002694606781,0.6432894659042357,0.5790766990184784,0.6447205674648284,0.6811787915229797
0.6557056844234466,0.6551805412769317,0.6609788048267363,0.5735339820384978,0.6626300954818725,0.6855105686187744
0.6524842345714569,0.6462364959716795,0.6477275037765502,0.5697886908054351,0.6501263892650603,0.656482663154602
0.6596353816986084,0.6571197593212126,0.6398584210872649,0.5702583968639373,0.6419426584243774,0.6585200476646423
0.6497426617145539,0.6452486538887023,0.6543519973754882,0.573447127342224,0.6571455788612365,0.6574768352508544
0.6397153890132904,0.6349415922164916,0.660927197933197,0.5692597633600234,0.6634853494167328,0.6723447823524473
0.6531536889076233,0.6393626928329468,0.6442751002311706,0.5544841921329497,0.6459599542617797,0.6515267539024352
0.633979980945587,0.6414137840270996,0.6423102688789367,0.5605872750282287,0.6448857843875884,0.6637279105186461
0.6349532330036162,0.6186673259735107,0.6327958154678344,0.5596337872743605,0.6344293475151062,0.6612926566600799
0.6341475105285644,0.625145480632782,0.6297033190727233,0.5543868732452392,0.6308623492717741,0.6442374408245086
0.6304760456085203,0.6349565255641936,0.6429294240474699,0.5591054010391234,0.6456235492229461,0.640693176984787
0.6068551182746887,0.6309326946735381,0.6204865825176238,0.5498883593082428,0.6240810775756835,0.6354365766048431
0.6112203228473662,0.6209818243980407,0.6234743738174437,0.560445447564125,0.6260112822055816,0.6311059987545014
0.6206157499551772,0.6225595176219939,0.6199664604663847,0.5467223399877548,0.6231442379951476,0.6289215159416197
0.606387778520584,0.6259702908992766,0.6175137042999266,0.539578822851181,0.6194922006130218,0.6385082471370696


==> plots/data/femnist-strong-loss-std.csv <==
FederatedLearning,FLIncrementalClustering,ChismeDFL,ChismeLearningBalanced,DecentralizedFederatedLearning,GossipLearning
0.024314276509025363,0.02431427650902536,0.024314276509025352,0.02431427650902536,0.02431427650902536,0.024314276509025356
0.02315378604264658,0.023153786042646573,0.023371423311858687,0.022930097981381924,0.022836246242738403,0.022448389317569848
0.023138894235234925,0.023138894235234925,0.023614229571494016,0.027597202318642478,0.022782440300342568,0.023663870358832762
0.023638303836819446,0.02363830383681945,0.02458846031517335,0.036563460776346056,0.02355638981912479,0.02500275901197397
0.024355206794116072,0.024355206794116072,0.0254413947569413,0.0437208116619839,0.02424004180031911,0.02624277389627349
0.024999969270772616,0.02499996927077262,0.026096702248493926,0.04782962259535185,0.024801484602770325,0.02513819399530449
0.025668985920784836,0.025668985920784836,0.02700212724766961,0.05105035304452392,0.0256529317363955,0.026964425076109317
0.026170754715805968,0.026170754715805968,0.027493243124585055,0.05264135489506742,0.026100970293707126,0.027095930951766673
0.0267671668645633,0.0267671668645633,0.02832128488806949,0.05460433851425288,0.026908877093342602,0.028321379474385528
0.026870871671727227,0.026870871671727227,0.02831350295395512,0.05477952752215052,0.026884334937505295,0.02839896347581312
0.027282933405899424,0.027282933405899417,0.028784923150697035,0.054945318660400234,0.027375682272929858,0.028512009043551157
0.027509917741924052,0.027509917741924052,0.029121027485679192,0.055497853808331776,0.02770405023659166,0.025793129311234016
0.027833850813232565,0.027833850813232558,0.02958112742128636,0.055507745451006264,0.028179572561134597,0.02743100779538394
0.02823741298990729,0.028237412989907285,0.029764580628591546,0.05561627545814104,0.028387110022289684,0.02799910563035581
0.028729218698437947,0.028729218698437947,0.029992326636451468,0.05557654314014706,0.02864451224424864,0.02837119452069669
0.02868976494261008,0.02868976494261008,0.03005714177269293,0.05507113871378764,0.028756058501311216,0.028390177300914848
0.029069407436796323,0.029069407436796323,0.030436024001170747,0.05437615533573291,0.029166494049469742,0.02827346869005532
0.0292584369002779,0.0292584369002779,0.030749272287286772,0.053581908281623014,0.029514006388927243,0.02791648313176965
0.02967610819127827,0.02967610819127827,0.03098770872543401,0.05325001917675366,0.029791360864910528,0.028870696467352158
0.0301311356090542,0.0301311356090542,0.03124586680572391,0.052880072820372416,0.030106536334956385,0.03162851881189565
0.03080413977169346,0.030804139771693467,0.031500204462871585,0.052811272820447806,0.030420233874750274,0.03188383501991619
0.031486596031125205,0.031486596031125205,0.03231432566475904,0.05410428911100581,0.03127759720499685,0.03223368902720709
0.03226491063304745,0.03226491063304745,0.03320573680240344,0.0565190399561921,0.03218399372146922,0.0330573774451927
0.03356736888689713,0.03356736888689714,0.034315938342290415,0.05941630933385844,0.03330454626933615,0.03324794296592844
0.03508605264935433,0.03508605264935434,0.0361204516531751,0.06439376208845318,0.035074558809733467,0.0324127647014329
0.03795288687416405,0.03795288687416405,0.039012666684010225,0.07076129081813318,0.037874037673198864,0.036076288021212904
0.04163976781984637,0.04163976781984637,0.042648989991201244,0.07887662697720335,0.04133313147868449,0.03871595423830676
0.04697631387108088,0.04697631387108088,0.04825254152180792,0.08921406269378748,0.04674646344006911,0.042457263496768115
0.05275344107973754,0.05275344107973754,0.05499251773270405,0.09975322408883293,0.053267090226765915,0.0480090923398553
0.060087706475405,0.06008770647540501,0.06209728761403129,0.11143859209491255,0.06018273183238891,0.0558377328686937
0.06874071915654956,0.06874071915654957,0.07097803911423042,0.12400132855984394,0.06882798697513906,0.06375012846967394
0.07797786791501438,0.07797786791501436,0.08070089601351205,0.1376876838495656,0.07826631384195723,0.07270889782340459
0.089021610171151,0.08902161017115101,0.09235688717244595,0.15246941312903262,0.08956886615631329,0.08127316714945335
0.10302197155768597,0.10302197155768597,0.10469595575674787,0.16505151363755347,0.1017081707998601,0.09275606592359424
0.116276473303409,0.116276473303409,0.11886389617773144,0.17775370630199355,0.11579482464175132,0.10444016463685277
0.1300534293346099,0.13005342933460992,0.13399386381568062,0.18945165820040452,0.13090271934612704,0.12020458505837361
0.14403760586353534,0.14403760586353534,0.14697424650654717,0.19851923477652483,0.14397023885315957,0.13485200234417602
0.15793121669031587,0.15793121669031587,0.15987182409123085,0.2049881357886257,0.15697295192725264,0.14956191802853253
0.17065777001974153,0.17065777001974156,0.1717008282408752,0.212802097617068,0.16897271548026585,0.16102890251645333
0.18288813745469265,0.18288813745469265,0.18541300910481218,0.22049754870963717,0.1829902404728306,0.17495055189601114
0.1919385643858011,0.19193856438580112,0.19476601303683347,0.22568659357834928,0.1926427164988776,0.18646122431161666
0.19910919008824693,0.19910919008824693,0.20281526364681288,0.2310109817922367,0.20086241657621334,0.19672794817761974
0.21220655920374104,0.21220655920374107,0.2135170450461233,0.23812894193901496,0.21168758264084647,0.2078257938464187
0.21584644372042489,0.21584644372042489,0.2206923901890788,0.24266516643681296,0.2187738790952006,0.21361538266853652
0.22050512898566424,0.22050512898566424,0.22427837011581078,0.242188524183707,0.2225471399238077,0.21722900456291033
0.22805883887204378,0.22805883887204378,0.23603099784672904,0.2482485198460569,0.23427178279600236,0.2276744442660387
0.23766620710343914,0.23766620710343914,0.23297242048142475,0.2440937168019567,0.2314381340094423,0.22870656698000605
0.24085721647694283,0.24085721647694283,0.23851794239722043,0.24694739341754507,0.23703745961174422,0.23462074031742391
0.2457129093521635,0.2457129093521635,0.2444209333396048,0.2502590851773397,0.24311154768754323,0.2418148334379885
0.24963004932603253,0.24963004932603253,0.2469370389555725,0.24739967787764927,0.24578271872092242,0.2457583823319111
0.25054734802682005,0.2505473480268201,0.25680809181145337,0.2526023135635401,0.2555998117362579,0.25592729284367427
0.2562527761042812,0.25519117448937156,0.25300665943824097,0.2485883586734062,0.2519391493427668,0.2519541426806075
0.2559647490878849,0.25427525837146214,0.2596738248755933,0.25135755806241344,0.2586490723437856,0.2573997117788719
0.2616052530196004,0.2597288609163899,0.26577372445587755,0.25369868042095034,0.26482301604821384,0.26612043847634653
0.25975596287972985,0.25812164891618206,0.2680954707008854,0.25179356944314935,0.2673518895056229,0.26848370274995476
0.2641004470002482,0.26082019439751336,0.26552599998530957,0.24786081142696573,0.2648648119714045,0.265962321938694
0.27429451584781556,0.26954302409492376,0.26145301053584447,0.24289637842629244,0.26087566270012763,0.26034165087084676
0.2635733708007288,0.2601761908193772,0.26767049052146624,0.24543934375900706,0.26720150154226563,0.2678238542925587
0.2600042642879039,0.25958695686878236,0.27116867735756445,0.2464328742021559,0.270718097277182,0.2710012352186003
0.2670807039349667,0.26524317904790184,0.2728079696319835,0.24633851612208443,0.2724051462411332,0.2728041111343424
0.2640147094512243,0.2627910646249689,0.27279486072421555,0.24413193110236903,0.2724395610457635,0.273136389390152
0.2709526001721711,0.267462593876673,0.27549484013198944,0.24459929369568995,0.27512476627854815,0.27747624267961657
0.26750048832350337,0.26736944197654694,0.2773097891313076,0.24351398190960216,0.2769722220440483,0.27623268937110745
0.26875565964676096,0.26593445968959506,0.2663933029109372,0.23641154166058348,0.2660214009778,0.2665735146519056
0.27110099400623255,0.2687418099135259,0.2640817078886212,0.23513351584023184,0.2638859404241891,0.2650490535119811
0.2739907139127555,0.26853568064584105,0.2753222474736539,0.23935154810776646,0.27507940728581465,0.2784697288784737
0.2667114474017754,0.26499468169397555,0.26987122458850393,0.23515773000542756,0.2696605054263928,0.2715165002939272
0.26855039698331334,0.26940521222945124,0.2751505123253243,0.2382470633101029,0.2749417539203572,0.2777621565820201
0.26695969301621025,0.2668953062284576,0.2796137416422268,0.24012780182069085,0.27969510919043594,0.28042842488305497
0.26909441965561687,0.26822856921393795,0.2717747417738938,0.23642719355392408,0.2717598931321475,0.27497701387255385
0.27717934667138433,0.27151980331585146,0.27502992633126516,0.23721040474699967,0.27488737933936924,0.276972461673034
0.2677618897196912,0.26816435610821887,0.26170486892196043,0.2330058482481366,0.2615212582866896,0.26448944596174606
0.2664839170914861,0.26719596359820846,0.26915501697366107,0.23571375797502636,0.2690076443444959,0.27320230967920217
0.27828983021418896,0.2762204929846403,0.2627638875087132,0.2312903533760878,0.2627404470514883,0.2648206639049593
0.26060438679087156,0.2618600763799786,0.2776422936549999,0.23895915728700032,0.27763087757905514,0.2775022376402242
0.2656738271952465,0.2646733668278317,0.2788001793776207,0.240926644752756,0.2785937155841077,0.27930981454984155
0.27617035247638605,0.27317504466160286,0.2755067594360211,0.23709610935650374,0.2754999088970358,0.2759901376058711
0.2755257843854401,0.27182917198302403,0.28123151480826597,0.23626482960432305,0.28117301328190997,0.28270409909431743
0.26443889251741937,0.2668554273282021,0.2657287987627258,0.23421403750655245,0.2657507814843624,0.2673048135987205
0.2704691267212278,0.2701359919117776,0.2661882494150199,0.23256105475722633,0.26610982500403846,0.26645003389985583
0.268747629602302,0.2652253019385455,0.27314498974014007,0.2377209377693834,0.2732069673456433,0.27403032439082126
0.2662940768548164,0.26446853451166646,0.277860390304467,0.2349505877905941,0.2779376215401851,0.2764224499635942
0.2715151268021009,0.26996749551975924,0.26707887324596946,0.23339723199461843,0.2671424575970684,0.2661229797412299
0.27324618181668836,0.2723823731663284,0.26788495507549626,0.2329067327972926,0.26789891543004707,0.2678326180260734
0.2732720496978098,0.26988685045355043,0.27211365178623315,0.23663317560964034,0.2721493352878778,0.26994242514120803
0.2685969903645651,0.2664176881122515,0.28098225325681536,0.2393798886340989,0.28118114205895295,0.277963904219022
0.26099586384573437,0.2613509515437752,0.2731633167057552,0.23601588137625568,0.2732214187104352,0.272365114338758
0.2732623093794152,0.2704743726300749,0.2754756622944495,0.23800766323484304,0.27567233452773326,0.2754366774905634
0.2831301074522706,0.2775306146216935,0.28058470223643084,0.23767670437394064,0.2806145240729337,0.27762245998799706
0.2745236072115776,0.2699577389098447,0.26749775288832855,0.23506371237879647,0.26756809144515425,0.26523032691780424
0.27296677373901945,0.26992666986809394,0.2721711260297751,0.23672339770450787,0.2721644366579168,0.26714919074968935
0.2705594529952899,0.26762620048413055,0.272668317369728,0.23828275411625816,0.27276606527934255,0.2694965092002802
0.2694743273461945,0.26675871784729155,0.26944376225857164,0.23876459229349792,0.2694117442254317,0.26619283968584434
0.2661360122353427,0.26624649358627206,0.27236924531774537,0.23694441004628147,0.2725551130289263,0.2694843632121293
0.2693266019757082,0.2660942081431423,0.27049450575444794,0.2376714036494701,0.2705937415292569,0.2674360018843259
0.273660938637592,0.2695458106840225,0.27419206334540064,0.2393716871608511,0.2741189879284086,0.26996467101976307
0.2758090241241796,0.27059251183059446,0.26299517281350526,0.2366310622160554,0.2631479730070891,0.2636639951290418
0.2688532835907254,0.26456454206934615,0.26907694866710696,0.23859161757873149,0.26914311171577554,0.2671667638141092
0.2697063466963745,0.265876967454133,0.26688779162502047,0.23773072823674588,0.2669621566319397,0.2641446414704752
0.2767686671108686,0.2685468274186528,0.27914143753516146,0.24059485894066013,0.2792930990772294,0.2748801383249163


==> plots/data/femnist-weak-acc-mean.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
0.06376143648018645,0.05428575417637917,0.06537152257464754,0.062239163614163595,0.0619526324370074,0.05903854825729823
0.06225012660950158,0.05395034999722498,0.06235197788322787,0.059462367493617475,0.05917184724997223,0.05597118679931177
0.06282094814907312,0.061071971431346406,0.06388654227716725,0.054873485889110875,0.06170337995337993,0.05065645639083137
0.05926643495393493,0.06047159090909089,0.06326729000166499,0.05525564019314018,0.06432551649739147,0.04993356123043621
0.06280126470751468,0.0642343559218559,0.07042053259240756,0.05789719655344654,0.06925444867632365,0.04876894459706958
0.06688771124708623,0.06613236242923741,0.07398599143911641,0.06035895701520699,0.0676319427100677,0.04709046682484182
0.06801801150238648,0.07081362040737035,0.07383354839604836,0.061934757950382925,0.070603988025863,0.04872486888111888
0.06843003177378174,0.068235537032412,0.07365332930957927,0.06079895451770449,0.07090788204850702,0.050316943473193466
0.06868645417082915,0.0738193334443334,0.07352441655566652,0.06444231983294481,0.07156494026806523,0.05227788877788876
0.07298747606560103,0.07268286401098897,0.07763825063825061,0.06274047306859805,0.0718381063381063,0.052998293373293356
0.07458347208347206,0.07302439400876898,0.07978701680264177,0.06555994526307024,0.07416232899045397,0.055657368672993666
0.07650957029082026,0.07477106227106223,0.07809626311188808,0.06536890019702518,0.0762346941253191,0.05664020874958373
0.07687319104506603,0.07540787337662336,0.08198396915584412,0.0669734484265734,0.08036728549228547,0.05902014131701629
0.07976040279165277,0.07858373397435894,0.0844187028249528,0.07349654512154509,0.07897256042568539,0.060106357184482165
0.07999281100843599,0.07782007402319899,0.08947691718004214,0.07249267572705069,0.08146188880563879,0.06105133408258406
0.08414082792207787,0.08108659396159393,0.0867723717254967,0.07423089410589405,0.08296204143079139,0.06486109723609722
0.08867487720612717,0.08737058080808077,0.08946235882173378,0.07806852349039844,0.08863841366966363,0.06922847638472637
0.09260127372627368,0.08976339285714283,0.0923808344433344,0.0788910048285048,0.09329947309634805,0.07381837086524583
0.09813434308746805,0.09756412511100007,0.09781355450105447,0.08425070415695413,0.1014193549506049,0.08333650377400373
0.1018605127511377,0.10247075493950489,0.10319248112998107,0.08981097201409696,0.10445559648684644,0.09396407585470082
0.11424327755577748,0.11182767059329554,0.1136585376429126,0.09718674901487395,0.11983306450493944,0.11190605228105222
0.12647969738594733,0.12172742361804856,0.11880761772949269,0.10302766677766673,0.12885990398490393,0.13394514166389165
0.14519255917693413,0.1364198596542346,0.1339030292624042,0.11805178502053497,0.14794901279276276,0.1654741855366855
0.1606789963508713,0.15146764693639686,0.1464011526667776,0.1371109376734376,0.1629158879315129,0.19236722132034628
0.18939201250138743,0.17337874798812297,0.16182914828227324,0.16101083118270612,0.1804075767982018,0.2218234404484404
0.21242772331834825,0.19529548576423575,0.1847169757326007,0.1875910096847596,0.1991063051531801,0.2587432446026196
0.2429835303585303,0.22162797445609944,0.20943014450826944,0.21814938880563878,0.22249535360472855,0.2991407047813297
0.27169407328782325,0.2520462436868686,0.2324674145299145,0.24568668137418131,0.24189113317238306,0.3412686757686757
0.2979248893467643,0.2806582549395049,0.25771554834054833,0.27854478507603503,0.269898806055056,0.3931520528083028
0.3270717581030081,0.3060172067515817,0.2834970966533466,0.31207947954822945,0.29326002296314796,0.4380466911560661
0.359112228049728,0.3340165841103341,0.3126070838883338,0.3436400214368963,0.3248737373737373,0.49015501685814183
0.4012759757603507,0.36287550296925297,0.349092189060939,0.3826701579670328,0.35718972520535014,0.5354296883671883
0.4336240963897214,0.39549165244477746,0.38125807178932175,0.4155483388139638,0.39397218059718053,0.5772510440947941
0.4643794053169053,0.4254889763014762,0.4111360844017094,0.44751748425185917,0.42838981851481844,0.6168797625985125
0.495738978035853,0.45318403644966143,0.44222455495892987,0.4801058854340104,0.4621001186313685,0.6509274926462425
0.5293091682622932,0.4921769688644688,0.48055503697691204,0.5138023955211455,0.4894061442030192,0.6851619439588188
0.561162936022311,0.531739644036519,0.514348953130203,0.5509278429903429,0.5224410849567099,0.7184814265595515
0.5924915691946941,0.5653101065601066,0.5432600004162504,0.5808566988566988,0.5543720134032634,0.7489451329920078
0.6225541403041404,0.5934771894771894,0.572909331987457,0.6159453289765789,0.5876349865412365,0.7717139440420688
0.652642217157842,0.6256370435120436,0.6047929171522922,0.6468474806443556,0.6191989867771117,0.7916328567266065
0.6757460646991896,0.6529013451825951,0.6375130754662004,0.6723346063658563,0.6526636974136972,0.8088681995088243
0.7011345963064713,0.6754646724802974,0.6731543612637362,0.7003637248168497,0.6817479118104117,0.8216889742202239
0.7253960657398157,0.694718932109557,0.6940592827311576,0.7221749552530801,0.6995250062437561,0.8349781988844486
0.7403481119574868,0.708813492063492,0.7123915234071483,0.7377105463980463,0.7214048434204683,0.840308880355755
0.7554830204517703,0.7293395822927071,0.7317333378427129,0.757476787101787,0.7390225815850814,0.8472097693972691
0.7726919400044399,0.7448478604728604,0.7478464018620268,0.7737903849622598,0.755014423076923,0.8567154824342321
0.783811494061494,0.7600403710872461,0.7607956314518812,0.786761837121212,0.7679777878371628,0.8615164436258184
0.7907537202380951,0.774725710053835,0.7744596896159395,0.79471892517205,0.7826919139887889,0.8664963768870017
0.8018284527972026,0.7899216894216894,0.783961554070929,0.8055213224275721,0.7936941686785435,0.8694666028416027
0.8127243728493727,0.800076597014097,0.7953868163086912,0.8143366165084913,0.8025342730186479,0.874927319208569
0.8195405462592961,0.8066665348540347,0.8084543841575089,0.819354319291819,0.8114763222888219,0.8794155740093237
0.824049650002775,0.8204716360028858,0.8147782321844821,0.8259471812909311,0.8174809981684981,0.8796992191835941
0.8359180524336773,0.8241939189282939,0.8225396565240313,0.8352468364968363,0.829125057234432,0.8832533126595623
0.8371466242091239,0.8332838914557662,0.8293932907370405,0.8375588040431786,0.8368172435203682,0.8856882874070371
0.8461880775474523,0.8364083139083137,0.8399990530303028,0.8475935939060937,0.8419595890220888,0.8907412275224772
0.848554213147963,0.8422845661283158,0.8409198284354531,0.8484861874236872,0.8476169386169383,0.8918289002663998
0.8535651189088685,0.8462289377289375,0.8427646676240423,0.8529304341491837,0.8507210012210009,0.8951779800061047
0.8558817484598731,0.849663182303807,0.847471783424908,0.8570764964202461,0.8577329077172824,0.8989995854839604
0.8601714726245973,0.8568844315406812,0.853865124458874,0.8592699817543565,0.8626423593767341,0.9014474258380506
0.8639379960317456,0.859378621378621,0.8557336812493059,0.8631875260156507,0.8667991314241311,0.9045709811022309
0.8700669330669326,0.8616426368770114,0.8612454663392161,0.8689619581807078,0.8695101148851145,0.9061990700271949
0.8724170412920408,0.8647132589632587,0.8646843174186923,0.869961741383616,0.8705884705572201,0.9054667069042066
0.877841996545121,0.8658392839799086,0.87070681055056,0.8766589590964587,0.8732430278055274,0.9085278835747583
0.8738965218808966,0.8713149367993115,0.8704063852813851,0.8707135555416802,0.8741119210650456,0.9094714590964589
0.8788486079892326,0.8766377442002439,0.8719776976495723,0.8759296710234207,0.8778377629315125,0.9127304865273611
0.8804526532495279,0.8785662410506155,0.8777416819291816,0.8797245185370182,0.8764803911366409,0.9150814914252411
0.88597226037851,0.8798902486402482,0.8814712977994225,0.8845021402208897,0.8833920957514705,0.9145064050532797
0.8836156985375732,0.8802350097818845,0.8830430160117656,0.8848262987012984,0.8863485230047725,0.9152548076923075
0.8883899884837382,0.8836833565739812,0.8846529546842042,0.885225786366411,0.8888132561882557,0.917221072330447
0.887615509490509,0.8874482409951157,0.8829077120795867,0.8848830631174376,0.8911544289044286,0.9194741959429458
0.8926247745310242,0.8900822510822506,0.8879870840964588,0.8891773729742477,0.8914951992451989,0.920576602217227
0.8903622835497831,0.889538723429348,0.8882125721500718,0.8897577769452765,0.8935399409618154,0.9198040900072147
0.8940547265234761,0.8934225982350977,0.8919235105172602,0.8934555600649347,0.8975465697496944,0.9223346341158841
0.8978787549256296,0.8953428221084468,0.8949165608696855,0.8956194864163611,0.8974763743201237,0.9212703338328335
0.8982992667055161,0.8963210782273281,0.896536718489843,0.8970454233266729,0.8996123286435782,0.9248933705183703
0.8982935276529023,0.8989074727355973,0.8981725774225768,0.897384079462204,0.9018889634670881,0.9245550456487954
0.901522673507048,0.8988914731102227,0.8989859099234095,0.9002002563408809,0.9000909611222105,0.9254206834831834
0.9029017527611274,0.9012183094683092,0.9024011249167495,0.901853091353091,0.9047888951326447,0.9258204816017315
0.9026969957126203,0.900858601467976,0.9002916198384943,0.9002402597402593,0.9048471407065153,0.9262364545177041
0.903926540473415,0.9017181724525469,0.9014837194055939,0.9020090603840598,0.9060652958152955,0.9278100718725717
0.9070607309357307,0.9045531222249968,0.9042703303640799,0.9043173250360746,0.9073376536657782,0.9284867615023862
0.9063722059190804,0.9068002639721386,0.9034281933344428,0.9031294573482069,0.9077443389943387,0.9291987907925405
0.9071226516539014,0.9083052971334219,0.9055935262654007,0.9076514457764453,0.9105191492535238,0.9285437600593849
0.9105599452630699,0.9077706685675432,0.9052565819597065,0.9078821057414803,0.9082530646436894,0.9291239385614384
0.9126187441031188,0.9073539620102116,0.9076887695637691,0.9104112883644131,0.9096919452075698,0.9299934579309577
0.9106614652708398,0.9087369089244086,0.9074467476967472,0.9084006809163055,0.9087021676240422,0.9305277396214894
0.912672537531912,0.9117654186091683,0.909871458402708,0.9091181769619266,0.9115071664446661,0.9318816600066597
0.9116121447996444,0.9120675227550225,0.9070574599012093,0.9070496361277607,0.911738081363081,0.9325909177627926
0.9151099820318567,0.9120223075535572,0.9097958326395821,0.9130469357031853,0.9104178755272502,0.9319789637445884
0.9155748192779442,0.913400972291597,0.9110255334942832,0.9120440479659224,0.9120388257575753,0.9337225101287598
0.9149926705239201,0.914706420315795,0.9121985705266951,0.9120038520507266,0.9128014589577086,0.9342561067404814
0.9164029026529021,0.9148934104090352,0.9122893165861911,0.9131993596681094,0.9144822209040957,0.9335492944555442
0.9185908449189695,0.9157760590104337,0.914090692293817,0.9147269483988231,0.9139962502774998,0.934189567377067
0.9181834970584968,0.9168250360750356,0.9122264315545563,0.9138763094544341,0.9160898129648126,0.9350115179958929
0.9197297320734817,0.9169211170773668,0.9157852685508932,0.9180345730658226,0.915726752414252,0.934835709429459
0.9195093899156394,0.9173173527861025,0.9158954985986231,0.917213144494394,0.9161357982295479,0.9346403249528248
0.9183371177433675,0.9162592442279939,0.9171162344599841,0.9161291555666551,0.9176620428182926,0.9349923167110665
0.9213200376012871,0.9196602234570982,0.9179043022949269,0.9175521128177374,0.9178176684426681,0.9350456227799976
0.9196604940198687,0.9200424401986901,0.9182693365662111,0.9186437919719166,0.9193515529609277,0.9362339535464533
0.9232763521201018,0.9196162622100118,0.9198513691169936,0.9199785821817068,0.9186667204323451,0.9366388542013538


==> plots/data/femnist-weak-acc-p10.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0,0.0007142857142857114,0.00769230769230769
0.0,0.00714285714285714,0.0,0.0,0.014571428571428558,0.018392857142857138
0.01428571428571428,0.008498834498834495,0.01483516483516483,0.0006666666666666636,0.015744255744255736,0.031043956043956034
0.033355366855366844,0.021822835219138574,0.021810228691140274,0.00909090909090909,0.030190092961396315,0.04814219114219113
0.03603546453546453,0.024619047619047613,0.031047531253882966,0.01812087912087912,0.04392557442557441,0.07085214785214784
0.06419696969696967,0.04598901098901097,0.04276057276057275,0.03253642191142189,0.061370629370629336,0.10520425862662779
0.08537687685375957,0.06293502331002329,0.05885662103798277,0.061408258408258386,0.0705891810311389,0.12457342657342656
0.10320929070929068,0.08150729007663339,0.07089443889443887,0.07788433788433788,0.08604175755787377,0.17127639027639024
0.11819696969696966,0.10224543802288799,0.0959240000798325,0.10917615717615714,0.10881686659431655,0.1962157182667032
0.14769413919413915,0.13079580544888852,0.11248540483477516,0.1304317349317349,0.12466452991452989,0.2572432567432567
0.18119087856587854,0.14331476385697478,0.14331739221228246,0.1572178932178932,0.14644285798506892,0.28933907758907756
0.2073243471597453,0.17435248085248084,0.1596060606060606,0.18969266164602847,0.17692376941379268,0.35175724275724274
0.2407562031104739,0.20261463536463534,0.19072977405973662,0.22020573870573865,0.21009107559107557,0.3763758156041808
0.2724708624708625,0.21909157509157504,0.2165111555111555,0.2527233877233877,0.24245403207903204,0.42427966477966467
0.31377372627372624,0.2666067266067266,0.2475432622932623,0.3009553779553779,0.2768745084044923,0.4640503663003662
0.3406294261294261,0.30868070818070814,0.2948841713841714,0.342980685980686,0.30586668886668883,0.5118077755577757
0.3714475524475524,0.35167599067599065,0.3240528915528915,0.36151198801198803,0.3327930386299777,0.5412638195138195
0.40245861325560456,0.3757620712620713,0.34882317682317676,0.4046647430060384,0.38276456876456877,0.5735960705960707
0.4438666888666888,0.4286886446886447,0.39209512709512706,0.4460521145521145,0.42151748251748244,0.5979122127872128
0.4772982017982018,0.4580666833166832,0.4321563316929623,0.4736327006327007,0.4418465978465978,0.6186446053946054
0.5071082251082251,0.47290068265068264,0.47436385836385836,0.5054870962370963,0.4774277389277389,0.639146645021645
0.5252024642024642,0.5126188811188811,0.4842890442890443,0.51803774003774,0.5078741258741258,0.6530660173160172
0.5408888888888888,0.5135831668331667,0.5097502497502497,0.5427395937395938,0.5277452547452548,0.6623651348651347
0.5624900099900099,0.5371176046176045,0.5409995004995005,0.5693404095904094,0.5395475357975358,0.6772097902097902
0.5790634365634365,0.5567619880119878,0.5395352147852147,0.5759109501609501,0.5708764568764568,0.6859000582750583
0.5913056110556111,0.5699721112221112,0.5642547452547453,0.5971803196803196,0.5783273393273392,0.704245337995338
0.5976141358641358,0.584035422910423,0.59372002997003,0.5978886113886114,0.5879495504495503,0.7048228438228439
0.6029900099900101,0.6058729187479188,0.5921853146853147,0.6177898767898768,0.6029209956709958,0.7137286047286047
0.6162632228882229,0.604202380952381,0.6014880952380952,0.6177662337662337,0.6045728438228437,0.7249976689976689
0.6363763458763458,0.6134055527805529,0.6245331751581752,0.6279943667443668,0.6265043290043291,0.7322091242091242
0.6379522144522144,0.632930278055278,0.6248789127539128,0.631062937062937,0.6326636696636697,0.7385174825174825
0.6497808025308026,0.6344696553446554,0.6274484681984682,0.645582833832834,0.6456764485514486,0.744141317016317
0.6586958041958042,0.646179736929737,0.6408429070929071,0.6511257908757908,0.6531334498834499,0.7412913752913752
0.6635569014319015,0.6511505577755579,0.6606867299367299,0.6530422077922078,0.6640841242091243,0.7520591075591077
0.6754756493506493,0.6666649184149185,0.6620113636363636,0.6717614885114885,0.6743866133866134,0.7512767232767233
0.6773048201798202,0.6658740426240426,0.6573891941391942,0.6672379703629704,0.6660895770895772,0.7553559773559774
0.688669289044289,0.6645427072927073,0.6608248001998003,0.6787604478854479,0.6893409090909091,0.7609828504828504
0.6857371794871796,0.672788752913753,0.6634212870462871,0.6802319347319348,0.7037319347319347,0.7656441475191476
0.6969577505827507,0.6881453962703963,0.6671761155511156,0.6853736263736263,0.7024137529137529,0.768021978021978
0.7062666083916085,0.6932397602397602,0.6781940143190144,0.7063583916083916,0.7133953546453546,0.7719455544455546
0.7177883782883783,0.6975818764568764,0.6776171328671329,0.7089860139860139,0.7055501998001997,0.7647863802863804
0.7125952797202798,0.7035031635031634,0.7001698301698303,0.720887987012987,0.7071801531801533,0.7818241758241758
0.7064506327006328,0.705832167832168,0.693989885114885,0.7052221112221112,0.7247390109890111,0.7719551698301698
0.7173811188811188,0.7137959540459541,0.7130766317016318,0.7112437562437562,0.7331955266955267,0.7830389610389611
0.7231783216783217,0.7249492174492176,0.7069162504162505,0.7132913752913753,0.7303917748917749,0.7955054945054945
0.7274125874125874,0.7106296620046619,0.7125730935730935,0.7212146187146187,0.7343396603396604,0.7875664335664336
0.7240728021978021,0.7125049950049951,0.7236376956376956,0.7243298784548784,0.7410824592074593,0.7914835164835166
0.7345867465867466,0.7247312687312688,0.7313869463869465,0.7298123543123543,0.7520481185481185,0.790021978021978
0.7284582084582084,0.7306247086247086,0.7117807192807192,0.7146441891441891,0.7526305361305361,0.7937174075924076
0.7443742923742923,0.7376235431235432,0.7290407925407927,0.7257557442557443,0.7591964701964702,0.796006118881119
0.7292918747918747,0.7384740675990675,0.7387507492507494,0.7294638694638695,0.7598308358308359,0.7929070929070929
0.743086247086247,0.7479768564768565,0.7297913752913753,0.7396764901764902,0.7663355117105117,0.8023506493506494
0.7448414918414918,0.73400333000333,0.7384678654678655,0.7432767232767233,0.7667219447219448,0.7900154845154844
0.7564180819180819,0.7452271062271062,0.7510021645021645,0.7498867798867799,0.7666623931623932,0.7996103896103897
0.7464107559107559,0.7468881118881118,0.7509841824841825,0.7429497169497169,0.7726763236763238,0.7994285714285715
0.7497825507825507,0.748009324009324,0.7554105894105895,0.7404522144522143,0.7692737262737264,0.8018901098901099
0.761978021978022,0.7517450466200467,0.759047619047619,0.7510131535131535,0.7749985014985016,0.8029940059940059
0.7575664335664335,0.7521228771228772,0.7517880452880453,0.7493245088245089,0.777955377955378,0.8073296703296704
0.7606909756909757,0.7575161505161506,0.7552713952713953,0.7479245754245755,0.7798274642024642,0.8080139860139861
0.7671005661005662,0.7638716283716284,0.7616373626373627,0.7533266733266734,0.7796481851481851,0.8076630036630037
0.7719510489510489,0.7740975274725275,0.7644290709290711,0.7520079920079921,0.7824234931734931,0.8060955710955712
0.7663173076923077,0.7689725274725274,0.7612390526140527,0.7639635364635364,0.7866340326340328,0.8064485514485515
0.7786105144855144,0.7698501498501499,0.7606413586413586,0.7750879120879122,0.779619005994006,0.8105547785547784
0.7748236763236763,0.759967698967699,0.7646263736263735,0.7717197802197802,0.783511988011988,0.8077039627039626
0.7642515817515817,0.7646030636030636,0.766523976023976,0.7615213120213121,0.7869350649350649,0.8066410256410258
0.7711818181818182,0.7719235764235763,0.7677848401598403,0.7693887362637363,0.7866180486180487,0.8106949716949717
0.7673049866799867,0.7796491425241425,0.7630571095571097,0.7568777888777889,0.7876408591408592,0.8136277056277057
0.777080710955711,0.7749667832167833,0.7598559773559774,0.7640873293373294,0.7821085581085582,0.8195804195804197
0.777157758907759,0.7699192057942058,0.763028971028971,0.766046078921079,0.7821984681984683,0.815048951048951
0.7722735181485181,0.7743676323676324,0.7723163503163504,0.7564239094239095,0.7916383616383617,0.8145807525807525
0.774988011988012,0.7709222027972029,0.7595754245754247,0.773372127872128,0.796911088911089,0.8153519813519813
0.7898301698301698,0.7763456543456544,0.7805059940059941,0.7842097902097903,0.7867522477522477,0.8132237762237763
0.7825536963036963,0.7760905344655346,0.7658408258408258,0.7734412254412255,0.7912847152847153,0.818941724941725
0.7882460039960041,0.7796605894105895,0.7805784215784216,0.7864721528471529,0.7909230769230768,0.8165571095571096
0.7905284715284716,0.7792518731268732,0.7749331918081918,0.7819275724275724,0.7943001998001998,0.8242191142191142
0.7827142024642024,0.7809665334665336,0.7823156843156843,0.7775945304695304,0.7956423576423577,0.8187462537462539
0.7943904012654013,0.7846578421578423,0.7831933066933067,0.7921904345654346,0.8015597735597737,0.8204778554778555
0.7861868131868132,0.7729971694971696,0.7871304945054944,0.7926533466533467,0.7976779886779887,0.8242797202797203
0.8013181818181818,0.7868337912087913,0.78417495004995,0.788422077922078,0.7983859057609057,0.8233546453546452


==> plots/data/femnist-weak-acc-p90.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
0.1487388722388722,0.13292207792207786,0.15042385392385388,0.14277633477633472,0.14288850038850032,0.14102347652347647
0.14734204684204677,0.13590520590520586,0.148077589077589,0.1418189033189033,0.1443585858585858,0.14251554001553995
0.14817027417027412,0.15451340326340318,0.15642973692973688,0.13244200244200238,0.15153724053724046,0.11760016576170622
0.13581174381174374,0.15009706959706948,0.15550183150183144,0.13561170202968192,0.16042490842490836,0.12946534565716844
0.15246398046398035,0.15614985014985006,0.1634548229548229,0.1412918192918192,0.1651772671772671,0.12201106727064906
0.16054212454212444,0.1540826032800024,0.16920146520146512,0.15134128117084047,0.15865403185143098,0.11374365823385332
0.1597802197802197,0.16414252414252406,0.17070396270396265,0.15346520146520137,0.16674325674325666,0.12236310292986789
0.1553559773559773,0.1619000553468719,0.16792141192141186,0.1399961034611555,0.1665960260428426,0.12255477855477852
0.15633774955407842,0.17015517815517808,0.16624084249084242,0.15837777928849064,0.17189543789543782,0.13131552280091577
0.16803663003662997,0.16551536489016883,0.17640093240093233,0.15446153846153837,0.16675146212626607,0.13162283508611378
0.1754831834831834,0.1723023643023642,0.18463519813519808,0.15485980685980677,0.1732927072927072,0.14529254079254073
0.17409357309357304,0.1772760572760572,0.17635564435564427,0.15632286380864327,0.1782624042624042,0.13559510628940707
0.18095104895104888,0.17484848484848478,0.18488111888111883,0.1619780219780219,0.19071395271395264,0.14707692307692305
0.18407192807192801,0.1842870462870462,0.19121478521478516,0.1717609057609057,0.18830203130203124,0.14936263736263727
0.18422311022311014,0.1775870795870795,0.20599966699966693,0.1738641358641358,0.18751548451548444,0.14854012654012647
0.2012414252414252,0.19306227106227097,0.2013726273726273,0.1803769563769563,0.19473226773226768,0.1537026836434115
0.2095937395937395,0.2043822843822843,0.20829193029193024,0.19415340215340207,0.20808191808191806,0.1673837062140991
0.2121221001221001,0.21345221445221432,0.20828715728715724,0.17822732822732815,0.22670029970029967,0.184565601065601
0.2253456543456543,0.23120279720279716,0.21758608058608053,0.19675424575424572,0.2402211122211122,0.19909024309024298
0.2367898767898767,0.2378085248085248,0.23239893439893433,0.21080219780219772,0.23913553113553113,0.21534953934953927
0.26000566100566097,0.25719624819624815,0.2564348984348984,0.230057498057498,0.2753892773892773,0.2519407259407259
0.2817248307248307,0.27697868797868785,0.2651711621711621,0.23946853146853142,0.284078588078588,0.28318181818181815
0.3075054945054944,0.29336596736596726,0.293076257076257,0.27409124209124197,0.30267832167832165,0.33382184482184474
0.34267665667665664,0.31924597624597617,0.30260439560439556,0.3034015984015984,0.32760905760905756,0.37468531468531463
0.3731981351981351,0.3579477189477189,0.3271282051282051,0.3396345321345321,0.3617777777777777,0.41640848040848033
0.3979650349650349,0.3838118548118547,0.3536321456321455,0.3862617382617382,0.3802326007326006,0.45927794427794427
0.452791514041514,0.43572693972693965,0.4044632034632034,0.42590048840048833,0.41900366300366293,0.5096836496836497
0.47804029304029294,0.463011655011655,0.42535256410256406,0.45939926739926734,0.42629304029304027,0.5547029637029637
0.5079438894438895,0.5128921078921078,0.45970618270618263,0.4973665223665223,0.4563330003330003,0.6177162837162837
0.5396400821400821,0.5201348651348652,0.4803060273060272,0.5285638528138528,0.4821238761238761,0.655021978021978
0.5730412920412921,0.5477472527472528,0.5223140193140192,0.558735098235098,0.5261500166500166,0.7145324120324119
0.6186812354312354,0.5772335997335997,0.5447289377289376,0.5872032967032966,0.5627532467532467,0.7507078754578755
0.6501461871461872,0.6001360306360306,0.5998251748251748,0.6271088911088911,0.6007799700299701,0.7720116550116549
0.6759251859251859,0.6382877955377955,0.6262319902319902,0.6564879564879564,0.6400465090465091,0.8177659007659008
0.6946974136974136,0.6596129426129427,0.6443315850815851,0.6819933399933399,0.6718819513819513,0.8514492174492174
0.728989676989677,0.6966943056943058,0.6825298035298035,0.7082524142524143,0.6937478632478633,0.8766946386946387
0.7639791042291042,0.7367064879564879,0.7220782550782551,0.7498416028416027,0.7224468864468865,0.8940083250083252
0.7837312687312686,0.767982017982018,0.7450198135198135,0.7746693306693306,0.75999888999889,0.9224555444555443
0.810164640914641,0.7952412032412032,0.7781918914418915,0.8055997335997336,0.7896977189477189,0.9564935064935065
0.8391813741813742,0.8171397491397492,0.8066435786435786,0.8380804195804196,0.8116046176046176,0.9577801087801088
0.8559746919746919,0.8364901764901764,0.8291222111222112,0.8552897102897102,0.8382559662559661,0.9701282051282052
0.8725859695859695,0.8554099234099233,0.8534199134199134,0.8768412698412698,0.8585881895881895,0.9716410256410256
0.9042372072372071,0.8804678377178377,0.8768803418803419,0.8972521922521921,0.8811003163503163,0.9927472527472527
0.9150866910866912,0.8895221445221445,0.8898314185814187,0.9023182373182372,0.8908388278388278,0.9866666666666667
0.9217802197802198,0.8924606227106227,0.9008461538461539,0.9205934065934066,0.9033759296259296,1.0
0.9402747252747254,0.9125286935286937,0.9119583749583748,0.9405111555111555,0.9105873015873016,1.0
0.9526320346320347,0.9328225108225109,0.9417272727272726,0.9472796092796093,0.9465021645021645,1.0
0.9462770562770562,0.9410389610389609,0.9308071928071927,0.951095238095238,0.9511904761904761,1.0
0.970142857142857,0.9506630036630035,0.9582930402930403,0.968144855144855,0.9617802197802197,1.0
0.9810995670995671,0.968038961038961,0.9702710622710622,0.9722857142857142,0.9698571428571429,1.0
0.9726666666666667,0.96303663003663,0.964047619047619,0.9761471861471861,0.9774139194139193,1.0
0.9837216117216118,0.9777838827838827,0.9777472527472527,0.9838315018315018,0.98503663003663,1.0
0.9860805860805861,0.9788095238095238,0.9847619047619048,0.986095238095238,0.9856043956043956,1.0
0.9928571428571429,0.9723809523809523,0.9830476190476191,0.992,0.9928571428571429,1.0
1.0,0.986095238095238,0.9972380952380953,1.0,0.9866666666666667,1.0
0.9986666666666666,0.9927472527472527,0.9959999999999999,0.9986666666666666,0.9865714285714284,1.0
0.9933333333333334,0.9915238095238095,0.9973333333333333,0.9986666666666666,1.0,1.0
0.9986666666666666,0.9986666666666666,0.992,1.0,0.9986666666666666,1.0
1.0,1.0,1.0,1.0,1.0,1.0
0.9933333333333334,0.9986666666666666,1.0,0.9986666666666666,1.0,1.0
1.0,1.0,0.9986666666666666,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0
1.0,1.0,1.0,1.0,1.0,1.0


==> plots/data/femnist-weak-acc-std.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
0.08168738184268887,0.07592828095182322,0.08530757358446432,0.08365946505313755,0.08614717369880913,0.08506426403356446
0.0843284010585736,0.08188894409531043,0.08975077498043975,0.08887299113574548,0.08631334808084642,0.08449109230513024
0.09132965411221663,0.0927579350253083,0.09242814873220113,0.09035990395289814,0.09485186165480422,0.08729204459472312
0.09195755811059529,0.0932403156382616,0.09438781989682662,0.09453171763475562,0.09599610632603284,0.08915568746612156
0.09637603475023745,0.09528541959924061,0.09611150429348128,0.09683631407132345,0.09786730545032038,0.08968496690995656
0.09925190368429526,0.09673234771252723,0.09769725867494039,0.09739087154474765,0.09616907944180735,0.08981401998632368
0.0981092278842472,0.09772587876949695,0.09696799828638383,0.09664782903892406,0.09787959400887494,0.08976051010527525
0.09593400287658051,0.09895032206943467,0.09646903200353302,0.09641506223229944,0.0985994203668795,0.09204586657424374
0.0974488445352679,0.09774595304272403,0.09605670308036167,0.09911474224351415,0.09805017747249054,0.0938585154679119
0.0977300477116411,0.09781906256036924,0.09895870433428576,0.09639643405293527,0.09819029353573347,0.09443523365435522
0.09952341668900228,0.09935471524631692,0.10069322073180705,0.09901391043843805,0.10014299425687267,0.09691467894708981
0.09920070331410744,0.10045278559618101,0.09788865388653437,0.09898414590089459,0.1007041077202794,0.09612303026974635
0.10137057713509257,0.0994924427827199,0.10432747762106509,0.09950702695131533,0.10290615150891516,0.09780079326374594
0.1023608431107926,0.10131609918539002,0.10323005072598099,0.10418445147795641,0.10077450757889586,0.09853814386410872
0.10220463520142065,0.10007905877932655,0.10504838807209134,0.10247154782131696,0.10322815132697276,0.09833046231619837
0.10510143887640588,0.10272100753333513,0.10540705209483159,0.10301604141912905,0.1040763659228839,0.10034390205592617
0.10765276617645529,0.1055849476009038,0.10702078857805777,0.10621101037290429,0.1065653472881389,0.10441964963137051
0.11135952596543156,0.10842025631153511,0.1081816178003808,0.1051852326346098,0.1122854420608334,0.10583492974010414
0.11372430035244337,0.11250401899276782,0.11140072037649744,0.10791793380417487,0.1151228034830281,0.10889891068816022
0.11267503383888562,0.11261454428395268,0.11502368671621772,0.10947912311209276,0.11335868521257705,0.11157135004903458
0.12128194820218807,0.11699552275495013,0.12033520361035495,0.11593285325166294,0.12304387815918974,0.12026844424534633
0.1268370918957738,0.12158985665331148,0.12215744858187474,0.1187311329302347,0.1235217137661446,0.12986325455933603
0.13150952542037556,0.12707402397161333,0.127238961628784,0.12175098893035678,0.12951510778214678,0.13985192654189477
0.139080515931586,0.13510733542706976,0.1270048097680041,0.1320360809854908,0.13666379535810075,0.14656667290539155
0.14095251940240425,0.13790333201624733,0.13116339307079858,0.1372858553447171,0.1372261233681235,0.15437107630837063
0.14630776017254674,0.1449931013161682,0.13527842995313186,0.145437580927981,0.14228046458562554,0.15986099071635104
0.15488972698208311,0.15318480224844921,0.14499824262735597,0.15424661817460433,0.14311267414511955,0.16361193994154963
0.15446991705307095,0.1544231159947071,0.14765605165415047,0.15519952975766038,0.14356544548935662,0.16849411267805853
0.16078054727234364,0.16451721487598386,0.1549381900959675,0.16363836681377938,0.14942155631756676,0.1727030081750433
0.1639255473608863,0.1623973507124457,0.15676743325074863,0.16745640388716315,0.15229582822332433,0.1750026367747322
0.16755050230922475,0.1634013532234567,0.16281978240420342,0.1671260695173241,0.15605168539076575,0.1749903333473767
0.16799741310700284,0.1673735049620679,0.16215895112941428,0.16807651815071384,0.1636833733200334,0.17982875355129893
0.16937803755547237,0.16557195942776715,0.16824475009993925,0.16787936654259414,0.16748074251734524,0.17093744933180466
0.16707814735119325,0.1669007140198388,0.16716969830754055,0.16565136884592319,0.17002273511824093,0.17465285682663284
0.1666172304045816,0.16638286359490093,0.1684165682636959,0.1689417345532119,0.16587905006121834,0.17239846536020045
0.16232217855248868,0.16450344205323847,0.16700575628475575,0.16323211106669083,0.16515825701183978,0.1617580385700777
0.16259818198230663,0.16328903929547925,0.16498664869476592,0.1641726946366585,0.16532352437907272,0.15292909752001452
0.1620156815798719,0.16229429209148333,0.16454613965585482,0.1630834547899931,0.1690130590608698,0.15154305676775826
0.16127108754507358,0.16085335136783316,0.1667532373727995,0.15980388782089086,0.16355918341345543,0.1470466972189153
0.16168191344358912,0.15878601055055944,0.16627095837520017,0.16241452056575775,0.15857058247498182,0.14217689691252888
0.15996016380394848,0.15616118903171244,0.16042910093074547,0.15869600715633186,0.15686365860823498,0.14149624671258515
0.15738283530592337,0.15471444343823718,0.15739945953492238,0.15713970369406072,0.1568937561382681,0.13808975346063362
0.1558725355361824,0.15301243368521464,0.15413446505259507,0.15623217420649854,0.1515185570721005,0.13230649384501175
0.1502289622436916,0.15326719007954712,0.1509591120060294,0.14855915469461073,0.15039780730585606,0.13238230920185448
0.14842690210466455,0.15085349500457762,0.14852182988657542,0.15063457963719534,0.14761411295348953,0.13037534545025203
0.14569332438568197,0.1458986560537102,0.15765122558651207,0.14562764120464752,0.14608714736281353,0.12753029966957813
0.15046194593868206,0.1464807474545829,0.15116765053213596,0.14388639705009038,0.15012372816335143,0.12558762821565866
0.1435687020991529,0.14046415920089236,0.14524327118816363,0.14259029564847747,0.14310811441713508,0.12258484511585199
0.14309808347677305,0.13875471788621946,0.15202619760687222,0.14306525651856652,0.14480126802386623,0.1210283604515173
0.1405598255403963,0.13993515917260427,0.14644448805134685,0.13793214440599416,0.14530815451401707,0.12146460222142141
0.1368442756959978,0.1420284397529493,0.14063703799269106,0.13732178137201265,0.14332195893453922,0.11422360768342306
0.1365787747417539,0.13895498801590442,0.13885415955347633,0.13531964910314817,0.14439427289095313,0.11438153289758926
0.13436212926197358,0.13762171674320253,0.14443251912952584,0.13474962079013592,0.13727456023553675,0.11609509356247869
0.13667837018950607,0.1307194582815298,0.14260466372799216,0.1357321543958226,0.1380572120785865,0.11250173456438414
0.13004623084648256,0.13503600861525478,0.13273610305779682,0.12913273499460745,0.1319254670603663,0.11077228850927281
0.13017136007815916,0.13241961167767136,0.1371274592002153,0.13140168410011294,0.13164882531727035,0.11193962116923735
0.12974094566572597,0.13360721099500691,0.14035843645213897,0.1306840089805962,0.13370906542795502,0.11131307411640404
0.1298841641791032,0.13154825685408592,0.13604941814787588,0.1312890139570203,0.12816592095664184,0.10661427982039236
0.1267233659682485,0.12934621213146377,0.13348710127365854,0.12850752158933976,0.12208770544766963,0.10477569890608522
0.12894212890727036,0.12606243760810373,0.13293922563882815,0.12865774073979713,0.12371905344045964,0.10188799399958164
0.124425690878246,0.12774471396221684,0.13292331193047097,0.12622138215220916,0.12102647138533976,0.10054316530763267
0.12264000263746484,0.12552566582676122,0.12851703473843185,0.12607468000945668,0.12560301202704444,0.10255937496214924
0.12122307079302377,0.12974016421047097,0.12464224403622559,0.1226938889630697,0.1270333183833588,0.09783738793316994
0.12416368970266276,0.12287179785866917,0.1270678947734023,0.13013958188847505,0.12099436510917971,0.1032639154900586
0.12319337807294987,0.12079776342701684,0.129024998388951,0.13017595973210225,0.1225578131218654,0.10068778413181403
0.12298398892323173,0.12482717485915835,0.12043748357740827,0.1218010152262187,0.12362234877122588,0.09568028398067063
0.11762031257671342,0.12153507261528043,0.12303568489544536,0.11983750133252398,0.11461553210299295,0.09762501698383018
0.12294249992604192,0.12317342949273376,0.1216251074938099,0.12235661888973677,0.11636783524410654,0.09541170643891567
0.11670379093996144,0.12245845474002251,0.12211028761881024,0.12308322180072691,0.10982073410425167,0.0954876765502681
0.12044884967511556,0.11743420592256601,0.12588895439932116,0.1251542096711678,0.10948600263608729,0.09269919736201918
0.11939757710313678,0.11958534572058144,0.1219915271797483,0.12178646102887263,0.11248914487343684,0.0933011483945203
0.12591532160061858,0.12147727157147806,0.12387853543532365,0.12424327562825319,0.11380409168530639,0.09794704672668719
0.12214824672812574,0.11260751280383183,0.11959561802248549,0.12348325608175933,0.10861376187540313,0.09121581302701115
0.11597393606469372,0.11829867360412057,0.11586752279983412,0.11955970448181137,0.11004572110933716,0.09306246401538118
0.11488216569840788,0.11585829507595732,0.1138895534577147,0.11547143670143409,0.10879735575658038,0.08624882191445818
0.1157652898874236,0.11442067677800458,0.11387411821490798,0.11930871101635823,0.10490212848784405,0.09022681983953625
0.11449408791475783,0.12196421939231938,0.11291939650125819,0.11336345087546944,0.10836085357424834,0.08918171382519346
0.11565993806849628,0.11438204849986251,0.11297432309224345,0.11624070072154964,0.10417089449179144,0.08869860290030891
0.11746864456140153,0.10969485691302941,0.11668512776336148,0.12013674065474064,0.10490510549418182,0.0878952014294446
0.11643760720794719,0.1140060832309413,0.1144300928546256,0.11840688276994618,0.10371929536797234,0.08898257098447879
0.1094930530441693,0.112366239774506,0.1139197995738405,0.11324638929047712,0.10149968833401565,0.08564296295351644
0.1128400075065192,0.1080015164761643,0.11729331480269653,0.116269200277339,0.09934216738259918,0.08829399296470407
0.11116728282934733,0.11070606423734948,0.11003257907843078,0.11101107997543884,0.09951442411918296,0.08492027268719418
0.11022399686812827,0.11313543178291283,0.11286058733577513,0.11348832099826274,0.10314638229043957,0.08571243109697091
0.10839346344890258,0.10788262357099468,0.11112427928797926,0.11021654066020314,0.09961166497440604,0.08441294155887906
0.1107356181382317,0.11750560964425663,0.11109432104260215,0.11279574265644472,0.10147411668153408,0.08291561482309207
0.1076500390538224,0.10370825009438404,0.11080088040645115,0.11449191608740847,0.09736978115395395,0.08113919391784602
0.11213721767118674,0.10889071944089568,0.11903034651034221,0.11864125456335355,0.10117946544198615,0.08246062506773835
0.11023792009215198,0.11395690808820187,0.11068350155743605,0.1099338676775117,0.10265361067854857,0.08151978481390032
0.10587570892610645,0.11266014477919672,0.11227850305130241,0.11240218429289825,0.10377032894910529,0.07933740162129185
0.10765736315144822,0.10888990534719274,0.11110310240367136,0.11302162827177567,0.0979682366613644,0.07786041982076297
0.10521040173534994,0.10852772272836883,0.10808987985632983,0.10900951202165768,0.09659748938354952,0.07971436651783875
0.10112937425210829,0.10666287224856294,0.10586397461696015,0.10475892070895934,0.09758092377815819,0.07858857782638798
0.1043080013020744,0.10522158459712976,0.11396671842304609,0.11173746496482062,0.0979346426995162,0.07640778560634787
0.10209684015770867,0.10903193818797852,0.10712869930436195,0.1032407962505599,0.09504878827071857,0.07845092966045172
0.10725583092151263,0.11077128117783083,0.106941163703801,0.10818992202972381,0.10001878144738319,0.0793231394077722
0.10585825408595355,0.11418193435333572,0.10773222044225265,0.10737014663650954,0.09591799602426755,0.07830865196101727
0.10513249642073699,0.10877727506624497,0.10741804903548902,0.10948809049681088,0.09721293023772397,0.08003844977728872
0.11010941458708737,0.1038385845074237,0.1036804205029003,0.10778077801986932,0.09079439853594476,0.07704934897701048
0.10275010866636998,0.10901983713665028,0.10703362885282978,0.10691611422082288,0.0975400293452022,0.07742760083965623


==> plots/data/femnist-weak-loss-mean.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
2.3251753622293476,2.326138198375702,2.325367423892021,2.3262884229421616,2.3252703562378882,2.324943498075008
2.3246290343999862,2.324878625869751,2.3239127650856974,2.3267863234877586,2.3238691753149032,2.325957253575325
2.324062851071358,2.3239982783794404,2.323322688937187,2.3272228798270227,2.322961162924767,2.3339885124564175
2.32351974606514,2.3237144136428833,2.3229583618044853,2.327194781601429,2.3227923956513408,2.342845898270607
2.323166003525257,2.3233757898211485,2.3228170505166053,2.3274549302458762,2.3224943360686305,2.3490894547104832
2.322805769145489,2.3228842172026636,2.322539033889771,2.3273841509222986,2.3219553363323207,2.3537437346577645
2.322072104513645,2.3224148499965667,2.3217300620675085,2.3264826667308802,2.3214805844426154,2.356072908639908
2.3218380507826804,2.3218879705667494,2.321720049381256,2.326778886914253,2.32112832993269,2.35760421782732
2.320841824710369,2.3214782580733297,2.3208881151676177,2.3257404631376266,2.320754351913929,2.357807457149029
2.3201272004842757,2.320486910641193,2.320374470949173,2.3252118903398515,2.3200127333402634,2.357521048784256
2.3190529119968417,2.3199088913202286,2.319461850821972,2.3242009738087654,2.319314288496971,2.3565778040885927
2.318299286067486,2.318966869115829,2.3185304933786393,2.3234213659167287,2.318328534960747,2.3553561317920684
2.317330567240715,2.318122557997704,2.317904953658581,2.322512576878071,2.3174317577481274,2.3537203428149223
2.3158818387985223,2.3167100796103477,2.3161805465817453,2.320968093574047,2.3161963805556294,2.3512581434845927
2.3145805656909944,2.3156175923347475,2.3153645807504657,2.319862605333328,2.3146476525068285,2.348879521489143
2.3126875871419905,2.314043059945107,2.3140498557686806,2.318179844915867,2.3131107011437417,2.345381033718586
2.310581893026829,2.312043311595917,2.312569188475609,2.3161038810014722,2.311182991564274,2.341583351492882
2.308351776599884,2.310111900568008,2.3103898799419404,2.313861233592033,2.309317440390587,2.335905291736126
2.305415366888046,2.3076248010993003,2.3080937933921817,2.311259307563305,2.3066484409570696,2.328899726420641
2.3022597357630734,2.304515910148621,2.3050523006916044,2.3080549833178523,2.3031473693251607,2.3204419013857844
2.297984039187431,2.3010316076874733,2.301471556127071,2.3039234149456025,2.2992745938897134,2.30875109910965
2.2932010966539385,2.2964302358031277,2.2977159547805788,2.299477660059929,2.2949965542554853,2.2930577620863914
2.2869260358810424,2.2912665113806723,2.292469310760498,2.2938678738474847,2.2890062436461447,2.2718031641840932
2.279270811378956,2.2850914350152016,2.2865124645829202,2.286699033975601,2.2815046009421347,2.2427151231467723
2.2682046124339106,2.276639842689037,2.2778463050723077,2.276973765194416,2.2718302133679393,2.202729128301144
2.254508664906025,2.265391555726528,2.2666910859942435,2.2650653639435765,2.259059389233589,2.1507469543814657
2.2349526260793207,2.2498208297789093,2.2515842467546463,2.248194112926721,2.2408642826974385,2.085869377851486
2.208155555129051,2.228882787376642,2.230987631082535,2.2263789822161195,2.216411468684673,2.0097402556240556
2.172442498356104,2.200022926777601,2.2020583403110505,2.197618354856968,2.183342254757881,1.9261793729662897
2.1271148921549323,2.1629830045998095,2.1657813216745856,2.160436388403177,2.1411045134067535,1.8365877071768044
2.0720187877118588,2.114496455937624,2.119937908053398,2.1128900530934334,2.090706985294819,1.7377372449636457
2.0087106758356095,2.055975722521544,2.066524166017771,2.0537109541893,2.0338447324931623,1.6342580726742746
1.9357010847330094,1.9852181781828406,2.001224065423012,1.9809165729582312,1.9699426248669625,1.5261495923995971
1.8530456238240003,1.9055931574106217,1.9282392477989199,1.8943863023817538,1.9014103911817073,1.4148531136661768
1.763085922896862,1.8194418736547235,1.8515136820077895,1.801789243966341,1.824798747524619,1.3057836721092462
1.6684384265542032,1.7351959584653378,1.7617145939916372,1.7028575246036053,1.7435083167999985,1.2040733595192432
1.5721746166795494,1.6504283533990383,1.6708661329746246,1.6025628642737864,1.6535448996722697,1.108057634048164
1.4746879525482655,1.564608636200428,1.5777268708497287,1.5051281359046698,1.5601821563392877,1.0188942728936672
1.3840307492762802,1.4794112122803926,1.4872730303555728,1.408187419101596,1.4689807714521883,0.9418957094848157
1.2934659994021058,1.3971639827266338,1.3985862717032433,1.313386187180877,1.3819102751463652,0.8711388393118978
1.2106319119036197,1.312550699710846,1.315833667367697,1.225680806785822,1.2975480880215764,0.8093017751350999
1.1312480410560966,1.2338098507001996,1.233917966634035,1.1423683466017247,1.2145110869035125,0.754837964642793
1.058811294287443,1.159502413086593,1.1564835403114557,1.0679931064322592,1.1421520548686386,0.7059848438203334
0.9930744534730911,1.0884257814288139,1.081809944473207,0.9981234829500318,1.0684511002525687,0.6642783208191395
0.9354556274041534,1.0205416126921774,1.0142073388025163,0.9386303872242572,1.0006065445393324,0.6261272822506726
0.883102651387453,0.9624298842251301,0.9541232554614544,0.8818001680821181,0.940454467497766,0.5942095863819122
0.8378497847542168,0.9085504188388585,0.9028265649452806,0.8364078252017499,0.8896789589151741,0.5659934286586941
0.7930881907790899,0.857435803040862,0.8505558923259378,0.7890708514675497,0.8394216477498413,0.5397458950802684
0.7555109295435251,0.8119026803970337,0.8080298795551062,0.7518318511359394,0.79646280515939,0.5150661229994148
0.7193939848057925,0.7749972828663886,0.7661265959590674,0.7168131711892783,0.7597392507269978,0.4945882713235915
0.6890337711572647,0.740315147023648,0.732889931127429,0.6868194032274186,0.7239739790000022,0.47401485682465133
0.6618942823819817,0.7033819633908569,0.7009163741208614,0.6576846422441303,0.7031345718726516,0.4597502138186246
0.6348587404750287,0.6744621709920466,0.6734137697145343,0.6312340516783298,0.6660405294038356,0.44264025854878125
0.6150349757261574,0.6456183144450187,0.6470313722081482,0.6109453222900628,0.6383313617669046,0.42851764864288266
0.5906118223071098,0.6248752900771797,0.62112558811903,0.5880464026704431,0.615482979044318,0.41442018177360296
0.573140018619597,0.6025449330918491,0.6032987774536014,0.5711283675767481,0.5877009214088321,0.40529844881035393
0.5535634562000633,0.5836065817438065,0.5803255985490978,0.5497992576286197,0.5712975481338799,0.3914235911052674
0.5394326269254088,0.5639139978773893,0.5624815061315893,0.5371556964982301,0.5479536023736,0.3819005676172673
0.520698173493147,0.5439497760869563,0.5447440386936069,0.5208171833399683,0.5299566345289349,0.37024316979572175
0.5071904568839818,0.5303563131857664,0.5287727814819664,0.506246506460011,0.513793239891529,0.36221803785767404
0.4934928633179515,0.5127641534712166,0.5159772115759551,0.49395638294517996,0.49557357652112843,0.35413953376468266
0.48128539533354353,0.500243919743225,0.5012852777913213,0.4825664372649044,0.48565122373402125,0.3470969245675951
0.4672924161609262,0.48969701102003443,0.4861187757644802,0.4694600461330265,0.47465981590561573,0.33746678922325374
0.4609041059482843,0.4749186198506504,0.4758523654285819,0.46386828865855934,0.46035895950160927,0.33316488141659645
0.4505491381138563,0.46048965918831525,0.4680674426723271,0.45489426426589497,0.45099703622981907,0.3282118651503697
0.43768496655859057,0.450815856885165,0.4533092371467501,0.439758922047913,0.4391692303586751,0.31935511218383905
0.42785799494478854,0.43948853919282554,0.44479346012696624,0.4301128837745637,0.4269281011726707,0.3142287781601772
0.4217416664585471,0.4320634583942592,0.43344182939268655,0.42316005522385247,0.4191292450204491,0.3100784300779924
0.41351733862888074,0.4231318099331111,0.42811836827546357,0.4194681303203106,0.40810890199150895,0.3033304787008092
0.4070648607891053,0.41174413268454374,0.42307191651314496,0.4116918930085376,0.40139931682497265,0.2999130845302716
0.3973400565097108,0.40732141460757704,0.4129105563834309,0.4003821853967383,0.3935805668728426,0.29544988491106783
0.39388562148436906,0.4007375171361492,0.40912920504342765,0.3949035989819095,0.3876293539116159,0.29270455401856454
0.3881781344115734,0.38890902502462266,0.396107453671284,0.39097670203540474,0.37831110280007124,0.2884310526959598
0.3776306479470804,0.3834238832071423,0.3869486410869285,0.381391376988031,0.3735322131961584,0.2852800948638469
0.37076160103082656,0.37586114172823726,0.3807996127847582,0.3743041872931644,0.3669621911365539,0.2797584941913374
0.36693359067663556,0.36968439501244577,0.3757457668939605,0.37089369820430873,0.35936223626602437,0.2762544422596693
0.358943618312478,0.36671193483751263,0.36908636894542723,0.36237768209539356,0.35844201899133626,0.27421450462890784
0.3548504575667903,0.3577138584572822,0.36422422640491275,0.35652930561918766,0.35066699185408656,0.27061639163643125
0.35036986013874405,0.35354931527748706,0.35845132820773873,0.355856897267513,0.34559284868184476,0.2669984698761255
0.3468772199563682,0.34742388191167267,0.3540406887186691,0.35012981134001164,0.34079363939352336,0.26477820503758265
0.3382381216529756,0.3429135600151495,0.3488520305603743,0.34456388456281273,0.33676927213324237,0.26208989786216985
0.33758560931775716,0.3371200048690662,0.3466342104971409,0.3423751734709367,0.3332656193198636,0.26108398027950896
0.3321392844710499,0.33378698305226867,0.3387640532106161,0.3350892223184928,0.32813684137072413,0.25745598183479157
0.32786373820155856,0.32947402956895533,0.3375403568474576,0.33304922936949877,0.3273555648024194,0.25537583567900585
0.32277231259504335,0.32473679319955406,0.3338692640978843,0.3273467621114105,0.32100583269493654,0.252089980028104
0.3203946806304157,0.32235611511860046,0.32784133397508414,0.324561429428868,0.3181534862145782,0.25057402679929514
0.31666788700735193,0.3177318701241166,0.323675423124805,0.32393209431786085,0.3134719720948488,0.24824055024422703
0.31448834090959277,0.3150013806787319,0.32288972565205765,0.3201659525115974,0.3126661160984076,0.2469359615398571
0.30714677502634,0.31285142858978354,0.3156446713185869,0.31012526599224655,0.3109410793147981,0.24419281996786596
0.3052191178686917,0.3105158423096873,0.31362321856664493,0.31162655233871195,0.30757308908039704,0.24316155640408396
0.3020589909073897,0.3055272160936147,0.3107935879286378,0.30601796341361476,0.3034201431903057,0.24047364755766468
0.2985148619418032,0.30139180694706735,0.30507854776456955,0.30280232222983605,0.3007972546340898,0.24007885028375314
0.29579050464555623,0.2979969934839755,0.3021647898619994,0.30058133015176286,0.29796941997832616,0.23836496162461115
0.29269503748277204,0.2966678671585396,0.30263893595198166,0.30031158171594136,0.29668407929129903,0.23588289276813157
0.2913113452447578,0.29389432954601946,0.295214306989219,0.2947930897469632,0.2938719039107673,0.2334955671941862
0.2887339696101844,0.29233968571526925,0.29669882742222403,0.29295407511992383,0.2907820305286441,0.23331130138132722
0.2870149433775805,0.29330012618796897,0.2905924194608815,0.28985402096062896,0.28921204395708633,0.23261690585757605
0.28360984319588173,0.28465715860249474,0.2886440606275574,0.287855721518863,0.2877618297794834,0.23046708193491217
0.28131043207831685,0.2829242020309902,0.28583576952340084,0.2832799178711139,0.2838971080398187,0.2284861065656878
0.27846803322201596,0.28201066894922405,0.2850482388609089,0.28452828573528677,0.2845880911115092,0.22721735011902638


==> plots/data/femnist-weak-loss-p10.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
2.2993803644180297,2.3022789478302004,2.3006074452400207,2.299081766605377,2.300464789867401,2.2998887467384335
2.301129379272461,2.3040612483024594,2.302583198547363,2.301942446231842,2.3027408361434936,2.30332985162735
2.302278971672058,2.3041045308113097,2.3037910056114197,2.3039329719543455,2.3031654977798466,2.3073266291618344
2.3014611411094665,2.304302227497101,2.3029649901390075,2.3038567781448367,2.3027377724647526,2.309374406337738
2.3017969608306883,2.3036908769607543,2.3020174002647398,2.3043839526176453,2.3027906560897824,2.3113234472274784
2.3014339089393614,2.3031691002845767,2.300993275642395,2.303707389831543,2.301081488132477,2.312215082645416
2.300105426311493,2.301678566932678,2.299270606040955,2.3029285931587213,2.3017426776885985,2.3111713314056397
2.300056266784668,2.3012984800338745,2.3005016517639163,2.3032517576217653,2.2999056792259216,2.3112734222412112
2.2987498164176943,2.3005511140823365,2.2989762592315675,2.3011627268791193,2.3001005721092223,2.3095037579536437
2.2976748681068417,2.2985202527046207,2.2978294348716735,2.3003402185440067,2.2983765149116513,2.309602963924408
2.2957545518875127,2.2981925892829898,2.295384449958801,2.298986678123474,2.297357306480408,2.308994591236114
2.2949588179588316,2.2965671110153196,2.2953841257095338,2.2976148486137387,2.297143561840057,2.307192080020905
2.2947576951980593,2.295635042190552,2.2947761344909665,2.2988929939270024,2.295644242763519,2.305384864807129
2.292758765220642,2.294992620944977,2.2926775836944584,2.295078384876251,2.2939662837982175,2.3031130695343025
2.292475664615631,2.2933998322486877,2.290958998203277,2.294917902946472,2.2912711215019224,2.3018119192123416
2.289993999004364,2.2923186397552486,2.289235677719116,2.292982356548309,2.290892219543457,2.2988826680183414
2.2866075658798217,2.289718573093414,2.2883112573623654,2.2908141779899602,2.2881769800186156,2.2927455258369447
2.284605741500854,2.2870311284065243,2.285860869884491,2.288134939670563,2.286178834438324,2.2879722356796264
2.2812506866455076,2.28444842338562,2.284537665843964,2.2878663730621334,2.2828309774398803,2.280328717231751
2.2783482217788698,2.281564321517944,2.281359157562256,2.2831370925903323,2.2794067287445072,2.267672519683838
2.2720981240272518,2.2770991683006288,2.2766405582427978,2.278529984951019,2.273251733779907,2.2508329916000367
2.2663965892791746,2.2714529538154604,2.2726832723617556,2.272923774719238,2.2673577380180356,2.22177122592926
2.2586640167236327,2.2647381615638738,2.265690186023712,2.2658657574653622,2.259918217658997,2.187127659320832
2.248133509159088,2.2557280945777896,2.257866861820221,2.2565921854972837,2.2500321888923644,2.1368859040737154
2.232985954284668,2.245422627925873,2.2473372840881347,2.2439888811111453,2.237208561897278,2.0727086269855497
2.2154189181327824,2.229550817012787,2.2320024895668027,2.228648543357849,2.217773263454437,1.998191541433334
2.1889779591560363,2.208266541957855,2.209065203666687,2.206126530170441,2.192962601184845,1.9133041346073152
2.1504725205898287,2.179500410556793,2.1796743571758266,2.174040502309799,2.15942626953125,1.813290748596191
2.1035844838619235,2.14026908993721,2.1399792110919953,2.1344327330589294,2.1143225347995758,1.6964224684238434
2.0442710733413696,2.087661883831024,2.0911805033683777,2.0824421548843386,2.057395247220993,1.5882381081581116
1.969183956384659,2.0227202415466303,2.0265549564361574,2.02516800403595,1.991008402109146,1.4671581900119781
1.8859380948543545,1.9463984584808347,1.9687046539783477,1.9504056227207183,1.9251479458808902,1.3367769169807435
1.7955242097377777,1.8604610466957094,1.8841193234920504,1.8597928524017333,1.8499989950656892,1.223479613661766
1.6985488891601563,1.7652531254291535,1.7952610635757449,1.7551220965385437,1.7600753784179688,1.1089260590076446
1.5933086413145066,1.6621502828598023,1.7041202104091646,1.642764290571213,1.672769594192505,0.9972715479135514
1.4821349108219146,1.5561462551355363,1.5944243133068086,1.5235791087150574,1.5723039436340334,0.8894084557890892
1.3793940955400465,1.4600117594003676,1.4924098044633864,1.4116680145263671,1.4632753884792327,0.8000411540269852
1.2629233276844025,1.3586357575654984,1.3780499422550203,1.2972409838438035,1.3551533102989197,0.7131600436568262
1.1569766652584075,1.2594686532020567,1.2666393464803696,1.1846393966674804,1.2442928653955458,0.6477966818213463
1.0586995357275009,1.1682663881778717,1.1651979964971544,1.0780995935201645,1.1517285513877868,0.5896377471089362
0.9705188459157943,1.0696162247657777,1.0717985719442367,0.9806305533647537,1.0599572044610979,0.5252942317724228
0.8733896574378013,0.9867583894729615,0.9777852100133895,0.8783716696500777,0.9644618278741837,0.4690611869096756
0.8028689458966255,0.9047285124659539,0.895784283876419,0.8099848175048828,0.8852860426902769,0.42293391525745394
0.7252691358327865,0.8253323015570639,0.8147671490907669,0.7248864087462425,0.8050265568494798,0.3816972318291664
0.6709452512860298,0.753848215341568,0.7480650144815445,0.6695821997523307,0.7341551998257637,0.3495257045328617
0.6141886028647423,0.6888239496946335,0.6789002653956413,0.6077059298753739,0.6774421977996826,0.3238907076418399
0.5649610826373099,0.6343782567977906,0.6277683714032173,0.5610532253980637,0.6121284705400467,0.2956407897305608
0.5204084399342537,0.5836780717968939,0.5776824814081192,0.5158895459771157,0.5631949719786644,0.27711911872029305
0.4827380865812301,0.5375046110153198,0.5290258118510246,0.4782768779993057,0.5231467860937118,0.2530086451958823
0.44406956851482393,0.5029004549980164,0.49053222119808193,0.43804929703474044,0.4802165085077286,0.23709305614233012
0.41352883905172344,0.4675133314728736,0.4578750571608543,0.4085456347465515,0.4464063349366188,0.22047704562544818
0.39519611984491343,0.43622301042079925,0.4268721425533294,0.3878690898418426,0.42860798776149744,0.21184558946086057
0.36936031818389886,0.4048683106899261,0.4039390259981156,0.3610023829340934,0.3982466861605644,0.1961549800634384
0.35054028901983236,0.3829732382297516,0.37260929435491563,0.34145102960213014,0.3679961772785612,0.18730869382619855
0.32888330876442884,0.36376650720834725,0.3475449641363202,0.32267575353384015,0.34620693525372953,0.17612096961109297
0.31703830792327825,0.33661123206526883,0.3340500534403678,0.311208410915435,0.32116400063037875,0.16608585912816767
0.29577591867236336,0.3150674868829685,0.3110674859583378,0.28888381652775197,0.3073360793292522,0.1591966041922569
0.28054532200098037,0.29878630067252837,0.29774407699704164,0.2753638511205103,0.2890208243592927,0.15547012314200398
0.26510793526295656,0.28518403989725255,0.28177416846156117,0.25934555744731735,0.27064967401749573,0.1453249768912792
0.2523249730069871,0.27344954141997996,0.26759549563149887,0.24728323165428834,0.25975504038569464,0.1392277508974075
0.2403974714875221,0.2581449878874295,0.25864690721035,0.23751316130161282,0.23791111895828604,0.1308050093799829
0.2290470759570598,0.24475247979164122,0.24671498686075205,0.22946891337633132,0.22997726500034332,0.1254019052535295
0.21417880558827057,0.2309051406383514,0.2312711168825626,0.2124538567662239,0.21703902667666206,0.11909930750727651
0.2075866177678108,0.21586710512638088,0.22489739671349523,0.20339852750301354,0.20544132956120045,0.11613898582756514
0.20015973267915332,0.20910492941737174,0.22015679405865005,0.19924369335174558,0.20039751763335642,0.11206877380609508
0.19147174820303914,0.2008504271243568,0.20958432116777725,0.18925623834133146,0.19115887458625733,0.10725387498736379
0.18155266046524043,0.19093409536840003,0.1988903953187075,0.18175062626600264,0.18448725858465478,0.10430046409368512
0.1765414324402809,0.18363740116357802,0.19179403888999097,0.17239514932036398,0.17570625662803643,0.10088349841535087
0.16601060435175893,0.1755118730664253,0.17983507886528963,0.1647821775078773,0.16686081930994984,0.09828401379287238
0.1603057602792978,0.1708956035971641,0.17639887794852255,0.15926942110061643,0.16274689048528668,0.09294215157628054
0.15562550060451028,0.15943943798542018,0.17017763331532473,0.15222819402813909,0.15468114420771598,0.09141338013112542
0.1467810355126857,0.15295860037207604,0.1639074222743511,0.14301794871687884,0.15118242286145683,0.08783423237502572
0.13802560202777384,0.14785098873078822,0.1548438766598701,0.136254691556096,0.14324886754155153,0.08407113455235951
0.13448264122009274,0.14098197497427462,0.14660708472132683,0.1313092029839754,0.13860286504030223,0.08343861207365985
0.13168537303805347,0.13531511157751078,0.14249285005033013,0.12956099890172476,0.132326333746314,0.0796432702988386
0.1276438809931278,0.1299699521809816,0.1356259717047214,0.12587309062480925,0.1276030725240707,0.07874401107430454
0.11955311752855773,0.12633642792701716,0.13232650481164454,0.11750523537397384,0.12573977962136262,0.07639962740242477
0.11492194473743433,0.12101027846336358,0.12794225223362443,0.11334073133766646,0.12160911589860912,0.07321626849472518
0.11323986344039436,0.11970961682498446,0.12313890658318993,0.11158908404409881,0.11986546449363225,0.07081671874970194
0.10815981425344941,0.11317201033234592,0.1184561731666326,0.10728597089648242,0.11218516469001767,0.07012077465653417
0.1039882509410381,0.10665996491909022,0.1128583079576492,0.10257210366427894,0.11247114501893515,0.06779398594051594
0.10084790170192715,0.10452084697782989,0.10887299388647079,0.09902898602187629,0.1083620806038379,0.06590380840003487
0.09668686203658576,0.09894911915063855,0.10641642250120635,0.09667118765413756,0.10162764906883234,0.06410000778734677
0.09623516470193859,0.09640951052308079,0.103968948200345,0.09457148350775237,0.0995452037453651,0.06315690979361531
0.09247870132327074,0.0955194843560457,0.09814601294696326,0.0913477357476949,0.09626951828598973,0.06234793029725547
0.09016889818012709,0.09229106009006494,0.09754445694386955,0.08824368506669994,0.09222174100577826,0.059004377275705275
0.08668258935213086,0.08844577148556704,0.09215200081467625,0.08491236925125119,0.0900721542537212,0.05818502511829131
0.08532539755105968,0.08713843248784538,0.09007630586624141,0.08420568756759161,0.08664726160466667,0.05724388845264907
0.08137949928641314,0.08593837700784203,0.08795999832451339,0.08015590086579318,0.08553149893879886,0.05493684105575081
0.0809858203679323,0.08311137139797206,0.08507398001849648,0.07944961503148074,0.08223042830824845,0.054032631181180436
0.07595164842903608,0.0783653606474399,0.08395581416785712,0.07594594575464719,0.0809793215245008,0.052843715921044324
0.07475652586668725,0.07672915600240227,0.07939374588429923,0.07331291761249299,0.07964804723858827,0.05069300204515451
0.07328075990080829,0.07507707431912418,0.07974711738526818,0.0730736150592565,0.07521275915205475,0.05105033040046687
0.07098379716277119,0.07414687886834141,0.0778283207863569,0.07137621961534019,0.07448430527001615,0.048395483866333903
0.07016214855015272,0.07158897817134853,0.07295529808849091,0.06900146085768935,0.0733649722486734,0.04729600887745613
0.0679394162818789,0.06910577032715078,0.07272580247372384,0.06624952800571912,0.06999772269278762,0.0464885308220982
0.06482409991323944,0.06821369096636767,0.07025436084717507,0.065136417299509,0.06948712527751917,0.04576169647276398
0.06439303059130905,0.06613100714981551,0.0682483187690377,0.06371993489563461,0.06733239941298956,0.04377653822302814
0.061771672591567,0.0638148449733853,0.06620552528649563,0.06151180684566493,0.06408048365265127,0.04277388416230673
0.062185861766338314,0.06348965734243386,0.06567909583449359,0.06143468040972942,0.06418411299586292,0.04231350004673


==> plots/data/femnist-weak-loss-p90.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
2.353502759933472,2.352550277709961,2.352758021354675,2.3565491294860843,2.352678680419922,2.3534484910964966
2.3513906669616698,2.3500827789306635,2.349934682846069,2.3570214891433716,2.3487219858169555,2.353503484725952
2.350399312973022,2.3497942972183226,2.3485506629943846,2.3556396913528443,2.3474803972244263,2.3654710102081298
2.349085741043091,2.349621305465698,2.348313694000244,2.3536412000656126,2.3479069662094116,2.382007241249085
2.348643507957459,2.349426097869873,2.3493096590042115,2.35604850769043,2.3470910167694092,2.3944535636901856
2.349106903076172,2.3500094985961915,2.3478906059265134,2.3550018262863155,2.347437901496887,2.404714879989624
2.348027868270874,2.3501484394073486,2.34825523853302,2.3546686601638798,2.348846740722656,2.410210103988647
2.3488754415512085,2.350110006332397,2.3484129047393805,2.355363926887512,2.3489575958251954,2.414151463508606
2.3477590036392213,2.349464993476867,2.349311299324035,2.355479521751404,2.3488792467117308,2.4157373905181885
2.3473972511291503,2.3499399852752685,2.351050090789795,2.354191069602966,2.3481167650222776,2.4147103786468507
2.3462867021560667,2.3484486913681026,2.350534896850586,2.3549256706237793,2.3474245309829707,2.413546600341797
2.346844959259033,2.3477594995498654,2.347827115058899,2.3543303871154784,2.3464561128616337,2.4140988063812254
2.3449232006073,2.3470375394821166,2.3475025606155393,2.351545696258545,2.345976152420044,2.4112218046188354
2.3437155628204343,2.346651663780212,2.3465145206451417,2.3514920806884767,2.345561623573303,2.407336616516113
2.3434868478775024,2.3452292966842654,2.346938548088074,2.350916929244995,2.3435437345504764,2.404618949890137
2.3409045934677124,2.3435085296630858,2.3453815937042237,2.349593601226807,2.3418154335021972,2.4015415287017823
2.33888596534729,2.3422016429901125,2.342247614860535,2.3471084690093997,2.3408574485778813,2.3984500360488896
2.339149241447449,2.3409681797027586,2.341926555633545,2.346693587303162,2.3391857194900516,2.394072051048279
2.334232044219971,2.33857783317566,2.338425979614258,2.3424678659439087,2.337547736167908,2.388837141990662
2.332980875968933,2.3351374101638793,2.3344765424728395,2.339670729637146,2.33290406703949,2.381662130355835
2.3277752447128295,2.3316094303131103,2.3322231817245482,2.3362120056152342,2.33063316822052,2.3712969446182246
2.32464066028595,2.3274268150329593,2.329590888023376,2.3313654232025147,2.3273510360717777,2.361264305114746
2.319175453186035,2.3241106081008907,2.325174217224121,2.3277226591110227,2.323879113197327,2.348961420059204
2.3141854429245,2.319836955070495,2.322333207130432,2.321567363739014,2.3167926025390626,2.3327355718612672
2.305091633796692,2.31163284778595,2.314069414138794,2.31421817779541,2.3094285440444944,2.3084788846969606
2.295835766792297,2.3040107774734495,2.305596709251404,2.3058519935607906,2.300778102874756,2.277873234748841
2.2801896858215334,2.2930834341049193,2.294725661277771,2.293393430709839,2.288244323730469,2.2409805631637574
2.2597545289993284,2.2764565610885623,2.279810781478882,2.2760680532455444,2.2703151607513425,2.1922753930091856
2.2345333909988403,2.2558927822113035,2.257204647064209,2.255007319450379,2.2471076393127443,2.134185001850128
2.2014389729499815,2.2269534230232244,2.2303650856018065,2.228630609512329,2.216042749881744,2.0570905518531797
2.158704192638397,2.190459463596344,2.1964538145065307,2.1917524242401125,2.1797364950180054,1.9761777615547178
2.1138716387748717,2.1452734184265134,2.155576391220093,2.152931923866272,2.134618713855743,1.8867841958999634
2.0508920478820802,2.088757231235504,2.1020958995819092,2.0920959258079526,2.0803042173385617,1.7987473535537721
1.9813473916053774,2.022426061630249,2.0391728997230527,2.01904305934906,2.0213388442993163,1.697062323093414
1.9081853318214417,1.9529724478721622,1.9727051210403446,1.9421010661125184,1.957094588279724,1.5890970969200136
1.8277475929260252,1.881741206645966,1.903095805644989,1.8604304528236386,1.8959957480430603,1.5025677895545957
1.7508026003837585,1.810539379119873,1.8302627468109134,1.7781605052948,1.8307744121551512,1.4003762447834014
1.6638947582244874,1.7363079452514651,1.760436861515045,1.69959513425827,1.7464771008491513,1.305771745443344
1.593284659385681,1.6792789936065673,1.6908664226531982,1.6213042116165162,1.6745226550102235,1.2281333589553831
1.5128896427154541,1.598832173347473,1.6194871187210083,1.5477889943122864,1.6074796295166016,1.1597305297851561
1.4502724266052247,1.529174964427948,1.5495836448669433,1.4732743239402768,1.5285757350921632,1.0958505237102507
1.3724344992637634,1.462062792778015,1.4725816416740416,1.3903653502464293,1.4636597180366517,1.038942184448242
1.3010021376609802,1.391423330307007,1.4007983803749084,1.319343156814575,1.391021213531494,0.9860236954689026
1.2490458512306213,1.3358224952220916,1.334029757976532,1.2596532642841338,1.324177839756012,0.9430707073211669
1.1977542102336884,1.2817115712165832,1.2739088416099549,1.1996655774116516,1.274214160442352,0.9076459276676176
1.1519846367836,1.2293676424026487,1.2237997329235077,1.1549893021583557,1.2142738425731658,0.8730083513259886
1.1178390026092528,1.1815055274963382,1.1768015325069427,1.1246788263320924,1.1725362026691437,0.8427026653289795
1.070903216600418,1.1306455957889556,1.1319497954845428,1.0672164511680604,1.1208673870563506,0.8220542109012603
1.02928346991539,1.0934255254268643,1.0869549787044523,1.0339673912525176,1.0839464223384856,0.7884678161144256
1.01020999789238,1.0613367784023284,1.045895345211029,1.012128870487213,1.048634696006775,0.7735379564762115
0.9737728869915008,1.0306465291976925,1.0282106173038483,0.9905882346630095,1.0154956865310667,0.7598207008838653
0.952375545501709,0.9789832150936124,0.9993721830844878,0.9614143538475035,0.9887510132789613,0.739062020778656
0.9268852019309998,0.9680877232551574,0.9759869480133057,0.9356084597110748,0.9458274066448211,0.723899816274643
0.91734122633934,0.9459637498855592,0.9541297912597656,0.9214598917961119,0.9238342165946959,0.7152457058429718
0.891360514163971,0.9301555609703064,0.9315617358684539,0.9134697878360749,0.9193320488929746,0.6984125161170959
0.8839174461364745,0.9120545148849487,0.9117978608608246,0.8893079078197479,0.8741062235832213,0.6884566140174865
0.8694287395477293,0.8954716968536378,0.889295470714569,0.8716815507411955,0.8627501797676086,0.6718099820613861
0.8591960656642913,0.888854808807373,0.8832225513458252,0.8670695340633392,0.8453903591632843,0.6731645989418029
0.8398480236530302,0.8646779942512511,0.8777560889720915,0.8581399071216582,0.8290626180171966,0.6643429148197174
0.8361821556091307,0.8581905126571654,0.8513061189651487,0.858662701845169,0.8135120213031769,0.6490961110591887
0.8087511336803436,0.8358828198909759,0.8401294302940367,0.8278885185718536,0.8057269334793091,0.6532918751239776
0.8021835160255432,0.8263587212562562,0.8299237883090973,0.8268554902076721,0.7897898888587952,0.6414714956283569
0.7946916019916535,0.8248509490489958,0.8128283393383026,0.8209254765510557,0.7777989363670349,0.6333820366859435
0.7787154030799865,0.8052801048755646,0.8084159982204436,0.8051116752624511,0.76519176363945,0.628828431367874
0.7741008627414703,0.7895360112190246,0.7987938988208769,0.7996604108810424,0.7685083699226378,0.6188227105140686
0.760414433479309,0.790076390504837,0.786073795557022,0.790684425830841,0.7366727447509764,0.6220841121673584
0.7639271044731138,0.7603564977645872,0.7802520525455474,0.7869549655914305,0.7356869530677794,0.6202384483814238
0.7592685008049009,0.7681886386871337,0.767245180606842,0.78027450799942,0.7393807697296142,0.6153903865814208
0.7486066937446594,0.7706319963932036,0.7820469796657562,0.7837019109725951,0.7186386609077453,0.6025109457969664
0.7406104087829588,0.7447485125064849,0.7624461090564727,0.7637085008621215,0.70126189827919,0.6038527488708496
0.7355834758281707,0.7490934896469115,0.7462821877002715,0.7522861909866332,0.7004245638847351,0.6080037117004393
0.7224900579452513,0.7353532850742339,0.7469756031036375,0.7444541871547699,0.6822075963020323,0.6083941638469695
0.7261661016941071,0.7218740797042847,0.7352191865444183,0.7495648670196533,0.6873156237602233,0.6099035441875456
0.7181444823741913,0.717071818113327,0.744675267934799,0.7466291666030882,0.6740586507320404,0.6085555565357208
0.7119564259052276,0.713877295255661,0.7268264806270599,0.7291476368904113,0.6857310676574706,0.5819292950630187
0.7046946835517883,0.7138416039943694,0.7240034925937653,0.7316991353034972,0.6582401549816133,0.5916592729091643
0.6968425989151,0.7185362458229063,0.7084316825866698,0.7213853967189787,0.6728220105171203,0.5920048081874846
0.6848486649990082,0.6903591513633727,0.696775906085968,0.7104919707775115,0.6603140103816985,0.5791443759202956
0.6879396939277649,0.6996118509769439,0.6943881237506866,0.7063379848003387,0.6526390838623046,0.5707578414678574
0.6774070918560027,0.696157293319702,0.6962241637706755,0.7031644451618193,0.6549738240242002,0.5848060405254364
0.6728540647029876,0.6784910559654235,0.6990264809131622,0.7051237225532531,0.6518655741214752,0.5809032201766967
0.6700974905490875,0.6819206607341766,0.6914086520671844,0.691002595424652,0.6483160388469695,0.581867138147354
0.6775677621364593,0.677820942401886,0.6837041616439817,0.6874951219558715,0.6525922048091888,0.5643433618545531
0.6748119449615478,0.664650582075119,0.6814654779434204,0.6927580857276916,0.6435284078121185,0.5760800230503083
0.6567883241176605,0.6691397500038148,0.6769699430465698,0.669085704088211,0.6433775162696838,0.5613767462968825
0.6562429404258727,0.6673335826396942,0.6720605492591857,0.6730057871341706,0.6483647847175598,0.5654597115516662
0.6517333424091339,0.6542384827136993,0.6701651751995086,0.6719601273536682,0.632477650642395,0.5635308909416199
0.6388043868541716,0.6534427785873412,0.6650525498390196,0.6547834765911101,0.6355489420890807,0.5692836725711821
0.645216211080551,0.652181669473648,0.6532665312290191,0.6486843729019165,0.6215825176239014,0.5591291320323943
0.6439041054248809,0.6541252279281615,0.6691423726081848,0.6664799201488494,0.6330857360363006,0.5572495919466018
0.6304099559783934,0.6334910571575164,0.660686718225479,0.639017379283905,0.6279182600975035,0.558363748192787
0.6369102692604064,0.652388491630554,0.6619778299331663,0.6460006475448609,0.6275373542308806,0.5601047086715698
0.6435906124114991,0.6358648419380187,0.6600622260570524,0.657594096660614,0.6215789484977721,0.5660562735795974
0.6171446061134338,0.6380905377864836,0.6476754963397979,0.6396951460838317,0.6253290021419524,0.546997731924057
0.614574395418167,0.6314006376266479,0.6429111325740813,0.62966850399971,0.6240895318984985,0.5469983130693434
0.6300271463394165,0.6329016315937042,0.6663919270038604,0.6391935408115386,0.6169175004959107,0.5505676895380021
0.6181138372421264,0.642218016386032,0.6466165137290953,0.630912799835205,0.6293242442607878,0.5433955860137939
0.6132153666019439,0.6221118140220641,0.6282808101177215,0.618679438829422,0.6137009572982788,0.5455494660139083
0.6135431051254272,0.622941048145294,0.6343155193328855,0.6204007863998412,0.6041852343082428,0.5388415974378586
0.6175058078765868,0.6091107374429701,0.6414710414409637,0.6278264200687407,0.6058622187376022,0.5430109804868697


==> plots/data/femnist-weak-loss-std.csv <==
DecentralizedFederatedLearning,FederatedLearning,GossipLearning,ChismeDFL,FLIncrementalClustering,ChismeLearningBalanced
0.024281628907203763,0.02279052764205945,0.023875123741916096,0.025768384272792925,0.023537552863649065,0.023909058164206198
0.023445799064272216,0.02226508329091935,0.022297211618264846,0.02520310372282279,0.022142130920188418,0.02371855390309508
0.023690358549545064,0.02297937152738534,0.02223887107071547,0.025505685633250647,0.022269775964145363,0.029087413072773433
0.02426831495189257,0.024017641120942908,0.023545648431490963,0.026615177873907447,0.02337624762421637,0.03846746335032992
0.02467082705631368,0.024953810172347816,0.025251808956112225,0.0272543194890092,0.024401177804569914,0.0456586891881788
0.02557635429181035,0.02574154850094169,0.025928499054804065,0.02830124724874053,0.025009089502528208,0.05063751351627623
0.02598240089425972,0.026290519628303394,0.026762981919594052,0.028989070871270707,0.02573927813675451,0.05356362340753743
0.02660187375974977,0.026648011276675588,0.027726399464300333,0.029665019770247315,0.02614282506638011,0.05522924442916473
0.026925994778678096,0.02738010700247113,0.028169348678730742,0.030258343487879757,0.026651606671416462,0.05664423617649696
0.026957738716193714,0.027724935799039785,0.029540987124169638,0.030282526923169222,0.027085754737275987,0.05699456161565151
0.0273570768834146,0.027848306752333157,0.02949675848095489,0.03053001599882562,0.027402049088278015,0.057898986131154594
0.02804127797902465,0.0277797121207431,0.029038814152737902,0.0309548306745824,0.027541666602499966,0.05836966511666951
0.027851247859622914,0.028367816345029728,0.029340463341234708,0.030942328823714976,0.02832143871892734,0.0584367543894746
0.028305518482089266,0.02878884498087899,0.030128832898498815,0.031517686102089375,0.028172349493965874,0.05827492893773338
0.02860510735809526,0.02904462379955781,0.0311034555269111,0.03122577444922575,0.028639709684088098,0.05816594872961871
0.02877067388812578,0.02907653292846061,0.03147429744817219,0.03177966297938528,0.02875695970451885,0.05804349359851333
0.029044453447033058,0.02967588813907155,0.031124155253767778,0.031656606266456014,0.029214396988960112,0.05861080473384071
0.029194202864152512,0.03004551610726871,0.030979774950984907,0.032166907491690204,0.02981733604933045,0.05858734414757648
0.029582714981449633,0.030158278316692794,0.031317960170866195,0.03239715628514973,0.02998967674417466,0.0591233558752559
0.029599493323168812,0.030309458692384994,0.0311010144060375,0.03258637856260388,0.03037642313143264,0.06174623488097382
0.030259418326606467,0.030907382237022312,0.03168224249168479,0.03270918658711871,0.031052344074300398,0.0657983854588476
0.031199237127165567,0.031159476975478155,0.03243025948962487,0.03337366210456545,0.031866701660958535,0.07227407356243752
0.03182902311183786,0.03216174829582359,0.03339329845989057,0.03413301234592249,0.0331420775787028,0.08210244012981463
0.032828340961895165,0.03287017413411235,0.034607916073387784,0.03490982663769883,0.034166457371493174,0.09611397004281275
0.034972667092624185,0.033911285359211445,0.03638815442921438,0.036234796844351005,0.036288107697834845,0.11263140045962276
0.03817588768003057,0.036378631295934674,0.037603047937023536,0.03916390167973975,0.03924992584637359,0.13166205088559996
0.042664345342852336,0.039389024599852565,0.04100725701384864,0.042283940486095614,0.04312166001779284,0.1502382891323972
0.048593882464504023,0.04414209671550328,0.04557282744001588,0.04660046172403504,0.049531987111770745,0.16695572179027612
0.0579382970688939,0.050422590766471174,0.05201611816978026,0.05313165697288726,0.05715305727767363,0.18330758016001814
0.0678631219477317,0.05832680078545214,0.059943919566258885,0.06090995690384571,0.06625562683953591,0.19646608250725528
0.07930293268448038,0.06897372936430543,0.0696362921920201,0.07086295600176935,0.07668742855944981,0.21159761868016885
0.09083904500980715,0.08011552999304528,0.07828037325352012,0.08234044441334534,0.08604462528673537,0.22432531659950383
0.10272690005366311,0.09393463055836987,0.08968167708193649,0.09620950192335478,0.09627150400214754,0.23292633795523274
0.11538447162514895,0.10699227006285536,0.10167126450821493,0.1107256161938259,0.1078767585520947,0.240063757318435
0.1280415843705584,0.11944123728124685,0.1132240495053273,0.12560791039153812,0.11870262001212857,0.24293868325046525
0.1430947419205695,0.13178252089610631,0.12779931206226186,0.14011319677006806,0.13272343742161308,0.24700595114770812
0.1540961155040992,0.14204072331743958,0.14069862108023967,0.15235024660722854,0.14772428801957763,0.24559278584034638
0.16380729358867047,0.15197557260588376,0.1543613793718567,0.1645508174692171,0.1607309547531498,0.24785740089963998
0.17765657937621693,0.16277952130288764,0.16733713431003477,0.1764097330935069,0.1730672798294803,0.24973282456570925
0.18665356760256263,0.175191184841817,0.17619171800180805,0.18698111940468504,0.18248819095223218,0.25075793247989997
0.19585387488820052,0.18343355536765757,0.18576821882862893,0.19667729654682858,0.19193097188743896,0.25358976604695044
0.20420578479572163,0.19173504093889832,0.19400139558899737,0.20760828150298058,0.19944205374082155,0.2541440297768821
0.21082968518577472,0.2057851298845589,0.20266276552400955,0.21343707443257331,0.2112825204918325,0.2539074536623164
0.21679385540335003,0.20891225679847264,0.20881115212729712,0.21759867060484614,0.215984283453626,0.2537584345092607
0.2222996275700948,0.21290783310204522,0.21339332660547852,0.22534326356462553,0.21953108616956746,0.2520158754848508
0.22787210396452848,0.2230517387171081,0.22022670701589617,0.22717450998779415,0.22446474755319157,0.2541779647702389
0.24111345208195498,0.2265463492241464,0.23182084863681665,0.240765812775995,0.2328193316312876,0.2538045922880641
0.23727753432871718,0.2281801591947546,0.23083197376946982,0.23689027093434684,0.23646494388629372,0.2508138075779757
0.24293633104964935,0.2319598380574554,0.2393157387759123,0.2414529677538863,0.2431455883921335,0.2491961859972709
0.24362451432149873,0.2390238456732739,0.23795808477822958,0.24588887387518632,0.24511081900327175,0.24819236060147917
0.24887168250697717,0.2454878879116021,0.23977100616969702,0.2521384500474363,0.2557386284321944,0.2450619308764534
0.250953201580398,0.24387435262268461,0.2481072934174874,0.25151355919545965,0.25603077008035124,0.24660850474783488
0.25468266115055394,0.24786225672841905,0.24972918356768262,0.2567581169727536,0.24630056368109146,0.24509957251175535
0.2630902789665354,0.2433284220986474,0.25905098637724533,0.26326669012703524,0.2530002640387174,0.24678295178853485
0.2556695128689412,0.24998834961361002,0.2515913573711215,0.25838098467985204,0.250877282322416,0.2443360443612086
0.2589896991606467,0.2591499405209674,0.26155045368291,0.26520394252401175,0.2519492223048576,0.2469697435412806
0.2583735312056799,0.26976560579096875,0.2577649584577867,0.26086575722588246,0.2541987014162159,0.24173754266110054
0.263905469450893,0.2589483490092238,0.2658988362126199,0.2675035354925769,0.2515269820511895,0.24201472909474303
0.25995511927473897,0.2590321550996344,0.261521912201175,0.2660699719007754,0.2529992366986281,0.2368085105674594
0.2619193108330459,0.2605712681579825,0.2581854821710807,0.26367365533909337,0.25472524612902225,0.23813693919778692
0.26346513667709487,0.26282864067433775,0.2642662046528865,0.26642707874271665,0.2488701269303797,0.23799233824364832
0.26032659163438737,0.26065443484257655,0.26532313930345647,0.26621244958686535,0.2571075189580031,0.2375402589658075
0.26328576412327587,0.26899019349887177,0.2614953647199304,0.2692214388254894,0.26408455511118534,0.23361785956722017
0.2656183250142935,0.2629604551590029,0.2641002221951376,0.2745913355895296,0.2597040978354553,0.23848926350971533
0.2755936245205558,0.26029512092350143,0.2741258329298334,0.28102994381131,0.2596412216390053,0.24336444141311886
0.27002639799415823,0.2659834426368117,0.26476396039880157,0.26892676117961756,0.25850108845232944,0.23776185546389367
0.26375591597037884,0.2571997435575145,0.2680086151333529,0.2683178505633843,0.25412554460850345,0.23693082712727698
0.2653113560275514,0.26471585853844387,0.26062608706156876,0.2680372944310542,0.2579995581924565,0.23633772199907038
0.26938195448616387,0.26780638379744404,0.27134694889294775,0.2803494799818575,0.25140684042941114,0.2361869070923559
0.26596056011879116,0.25711213031763575,0.26872384835718843,0.2722591274715165,0.254680068829479,0.23643349251958212
0.2657092517087106,0.2666537441125888,0.2672220577215605,0.2691971476174702,0.2560678210880205,0.23698498777909466
0.2813958020888361,0.2722414982965688,0.28431549372115017,0.2766486656166016,0.25975207703736175,0.24078431561764796
0.2816095876302537,0.2579581948311246,0.2639290446034389,0.28159545843917155,0.25473358306245963,0.23831844417268813
0.26624544885112,0.26518754638299913,0.2606577585721288,0.27170595892253296,0.26232733862270663,0.2387854140736046
0.26371254699939206,0.26274873103157337,0.25640237271197786,0.2661255483262621,0.25622764473876314,0.2344072375467722
0.2710903766199333,0.2623245637759611,0.26320669884161463,0.2745635570581257,0.2528895852879985,0.23639685420878961
0.2632336506620781,0.2678142603874096,0.26287418349722347,0.2642692877945675,0.25857398694957406,0.23965898989302556
0.27274875880935656,0.2597086173815528,0.26832794617940214,0.26495280585674885,0.2565538166632039,0.2383624658941132
0.27004695514461124,0.2546275374122933,0.26438170098702074,0.27499652294104304,0.2565966014272356,0.23857804885649775
0.27028151648628534,0.26368897902948246,0.26433657547857364,0.2728945167733771,0.25660895028449576,0.23988256707855146
0.26283486524943456,0.25991675441417417,0.26656389330608943,0.26921297937679745,0.2544001880719934,0.2386481791615914
0.26959546996868355,0.25732704815178636,0.2685906913451123,0.2710260057483309,0.25574550588233513,0.24055522097105714
0.2660024167069208,0.2608480019955006,0.2586082101216441,0.2664619640903617,0.25761812169554976,0.23924141105870184
0.264617617792048,0.2666841157942125,0.26319170006231496,0.26790921546396096,0.26095803405855433,0.2409348178070508
0.26538008333584034,0.25738149164441215,0.26735236959008324,0.2684567943338153,0.25771525755110497,0.2380800957006477
0.2634626014048399,0.2674853716588538,0.26053794282931936,0.2676006958571427,0.25678773564006324,0.2400911537171743
0.26322867771823333,0.25747789522376036,0.2604966251128691,0.2731005541843135,0.25565766948462987,0.23890442458588615
0.26776430072453605,0.2649301124414861,0.2716225932289797,0.27409295130708367,0.260111638103539,0.24173861768444116
0.26184403153185637,0.2682580366525588,0.2594349807867056,0.25782488307582524,0.2638862870765604,0.24075641083398183
0.26000558719973166,0.2693476745947653,0.2620155592054367,0.26840995504283366,0.2641678348480835,0.2427575721940464
0.2605365476267426,0.26415193741977244,0.26395233693406445,0.26266117938555944,0.2602935012467814,0.24135449065122155
0.25867915697456506,0.26143697028631846,0.25420140386697565,0.26127053788492,0.2600466524738795,0.2428691237724984
0.25619024088707737,0.25853066511199085,0.2547730822895556,0.2581534507553374,0.2611652119998932,0.24250576009400043
0.25872458736888637,0.26314778935875527,0.26447344240387755,0.2679365564142363,0.2620946098727543,0.2416843881862321
0.2611674896397507,0.26118891936690375,0.25688081468179913,0.2618175077144161,0.2613793894955553,0.24114608635003795
0.26561595691520373,0.2660709103955487,0.26224889085520686,0.26579020530569775,0.26166778610709807,0.2444931823130274
0.2609715548114461,0.2773698038244832,0.2542547350828056,0.2602662190408157,0.2613918039649563,0.24473406068114203
0.2639373011068875,0.2609657018089716,0.2581001266902021,0.264983036117894,0.26530852113933334,0.24497629955232925
0.26825041085943113,0.25933207084467336,0.25412531855622644,0.26390955510787906,0.26378341281207357,0.24408112457689826
0.2603487131758032,0.26173652924178753,0.2585759967735239,0.2668992949716092,0.26755826758235274,0.24487073090018444


==> plots/data/mnist-strong-acc-mean.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
0.21665,0.21665,0.21665,0.21665,0.21665,0.21665
0.346,0.34497,0.34904,0.32820000000000005,0.33022000000000007,0.346
0.4375600000000001,0.43825000000000003,0.4418100000000001,0.40459999999999996,0.42262999999999995,0.43756000000000006
0.47823000000000004,0.47854,0.4802400000000001,0.4519400000000001,0.48019999999999996,0.4782300000000001
0.5101100000000001,0.51063,0.51222,0.48651,0.52224,0.5101100000000001
0.5410800000000001,0.5427000000000001,0.5456800000000002,0.50932,0.5628300000000002,0.5410800000000001
0.57345,0.57308,0.57865,0.5467599999999999,0.60271,0.57345
0.6031999999999998,0.60307,0.6106499999999999,0.5676300000000001,0.6436999999999999,0.6031999999999998
0.63015,0.62993,0.63907,0.5932900000000001,0.6803300000000001,0.63015
0.6515799999999998,0.65149,0.66306,0.6215299999999999,0.7119699999999999,0.6515799999999999
0.6700799999999999,0.6688699999999999,0.68327,0.6391,0.73752,0.6700799999999999
0.6842,0.6839200000000001,0.7007899999999999,0.6536099999999999,0.76087,0.6842
0.6973599999999999,0.69673,0.7169300000000001,0.6664100000000001,0.77851,0.6973599999999999
0.70791,0.7076100000000001,0.73029,0.6754300000000001,0.7927399999999999,0.70791
0.7171799999999999,0.7173499999999999,0.74238,0.68429,0.8056999999999999,0.7171799999999999
0.72605,0.72693,0.7533,0.69104,0.8166199999999998,0.72605
0.7345599999999999,0.7344499999999999,0.76238,0.69797,0.82628,0.7345599999999999
0.7418899999999999,0.7421099999999999,0.7714000000000001,0.7065300000000001,0.83413,0.7418899999999999
0.7489699999999999,0.74863,0.77932,0.7144999999999999,0.84113,0.7489699999999999
0.75519,0.7555099999999999,0.7877500000000002,0.72251,0.8472500000000001,0.75519
0.7622699999999999,0.762,0.79444,0.72534,0.8527999999999999,0.76227
0.82743,0.7685799999999999,0.8018700000000003,0.7314700000000001,0.8579999999999999,0.7681399999999999
0.8562399999999999,0.7744499999999999,0.8087399999999999,0.73549,0.8621100000000002,0.77402
0.8701099999999998,0.7796400000000001,0.8147999999999997,0.7406699999999999,0.86628,0.7802200000000001
0.8780600000000002,0.7857599999999999,0.8218799999999999,0.7448499999999999,0.86972,0.7857199999999999
0.88282,0.79151,0.82696,0.74748,0.8732600000000001,0.79116
0.8873900000000001,0.7955500000000001,0.8312100000000001,0.7498299999999999,0.8757400000000001,0.79599
0.89131,0.8008099999999999,0.8363400000000002,0.7534000000000002,0.87842,0.80155
0.8944799999999999,0.8053499999999998,0.8407700000000002,0.7584900000000001,0.88086,0.8055899999999999
0.8970200000000002,0.80984,0.84544,0.76378,0.88351,0.8104899999999999
0.8997299999999999,0.8153399999999997,0.8500200000000003,0.76706,0.8858900000000001,0.8154
0.9016600000000002,0.8197699999999999,0.8533199999999999,0.77054,0.8879700000000001,0.8199799999999999
0.9040100000000001,0.8242499999999999,0.85735,0.77241,0.88954,0.8241099999999999
0.9056900000000001,0.82868,0.8606,0.7767299999999999,0.8916000000000001,0.8289099999999999
0.90761,0.8333700000000002,0.8644300000000001,0.7782799999999999,0.89338,0.8343700000000001
0.9092600000000003,0.8380200000000002,0.86769,0.7850000000000001,0.8947499999999999,0.8378200000000001
0.9108300000000004,0.84191,0.8703899999999999,0.7873,0.89667,0.8417300000000001
0.9123700000000001,0.8458300000000001,0.8736700000000001,0.79243,0.8977499999999999,0.8460400000000001
0.9136400000000002,0.84938,0.8761400000000001,0.7942400000000001,0.8992699999999999,0.8495899999999998
0.9146100000000003,0.85293,0.87894,0.7975599999999999,0.9007100000000001,0.8536300000000001


==> plots/data/mnist-strong-acc-p10.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
0.11230000000000002,0.11230000000000002,0.11230000000000002,0.11230000000000002,0.11230000000000002,0.1123
0.21760000000000002,0.21670000000000003,0.21970000000000006,0.2031,0.20550000000000002,0.21760000000000002
0.33049999999999996,0.33709999999999996,0.3403999999999999,0.2934,0.2967000000000001,0.3305
0.37649999999999995,0.3767,0.3816,0.34950000000000003,0.36970000000000003,0.3765
0.4095000000000001,0.41240000000000004,0.4151000000000001,0.3922,0.41459999999999997,0.4095
0.44750000000000006,0.4487,0.4514999999999999,0.41720000000000007,0.45630000000000004,0.44749999999999995
0.48440000000000005,0.4824,0.48549999999999993,0.44939999999999997,0.4915999999999999,0.48439999999999994
0.5145,0.5162000000000001,0.5210999999999999,0.4715,0.5265,0.5145
0.5433000000000001,0.5445,0.5524,0.49659999999999993,0.5612,0.5433
0.5673,0.5634,0.5765,0.5342,0.5926,0.5673
0.5837,0.5856,0.5942999999999999,0.5561999999999999,0.6214999999999999,0.5837
0.6003999999999999,0.6003000000000001,0.6163000000000001,0.5681999999999999,0.6516000000000001,0.6003999999999998
0.6144000000000001,0.614,0.6315,0.5734,0.6775,0.6144000000000001
0.6253,0.6244,0.6433,0.5902000000000001,0.6874,0.6253
0.6342999999999999,0.6333,0.6544000000000001,0.5942000000000001,0.7038,0.6343
0.6414,0.6441999999999999,0.6644,0.6024999999999998,0.7167,0.6414
0.6504000000000001,0.6484,0.6675000000000001,0.6106,0.7365999999999999,0.6504
0.6552000000000001,0.6544000000000001,0.6795,0.6215,0.7484999999999999,0.6552
0.6603,0.6602,0.6844999999999999,0.6292,0.7584,0.6603000000000001
0.6672,0.6647000000000001,0.6889000000000001,0.6375,0.7654000000000001,0.6672
0.6731999999999999,0.6741999999999999,0.7012999999999999,0.6393,0.7727,0.6732
0.7582000000000001,0.6794,0.7032,0.6473000000000001,0.7854,0.6792
0.8041,0.6843999999999999,0.7135999999999999,0.6504000000000001,0.7916000000000001,0.6811
0.8232000000000002,0.6885,0.7201,0.6555,0.7985,0.6874
0.8331,0.6931999999999999,0.7273999999999999,0.6594,0.8036,0.6915000000000001
0.8401,0.6955,0.7312,0.6616000000000002,0.8094000000000001,0.6967999999999999
0.8459999999999999,0.7013999999999999,0.7354,0.6615,0.8108000000000001,0.7013999999999999
0.8481,0.7036,0.7455,0.6663,0.8195,0.7043999999999999
0.8511,0.7087,0.7476,0.6682,0.8214,0.7102999999999999
0.8543,0.7116,0.7524,0.6683,0.8254999999999999,0.7079999999999999
0.8581,0.7144999999999999,0.7557,0.6754,0.8282999999999999,0.7146
0.8621000000000001,0.7186,0.7644,0.6805,0.8362999999999999,0.7204
0.8653000000000001,0.7244999999999999,0.7693000000000001,0.6833,0.8382999999999999,0.7242999999999998
0.8662000000000001,0.7285,0.7716999999999999,0.6840999999999999,0.8421,0.7333000000000001
0.8682000000000001,0.7363,0.7787999999999999,0.6853,0.8442000000000001,0.7363000000000001
0.8702000000000002,0.7404,0.7875000000000001,0.6932,0.8442000000000001,0.7386999999999999
0.8722,0.7463,0.7905,0.6859,0.8474999999999999,0.7417
0.8733000000000001,0.7484,0.7945,0.6961,0.8523,0.7503000000000001
0.8751,0.7565999999999999,0.7957000000000001,0.7001999999999999,0.8530000000000001,0.7565000000000001
0.8770999999999999,0.7575999999999999,0.8053000000000001,0.6964999999999999,0.8533000000000002,0.7583


==> plots/data/mnist-strong-acc-p90.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
0.32619999999999993,0.32619999999999993,0.32619999999999993,0.32619999999999993,0.32619999999999993,0.32619999999999993
0.46020000000000005,0.4582,0.4608,0.44419999999999993,0.4462,0.46020000000000005
0.5284000000000001,0.5278,0.5302,0.5010000000000001,0.5304,0.5284000000000001
0.5680000000000001,0.5652,0.5692,0.5418000000000001,0.5801999999999999,0.5680000000000002
0.5944,0.5972,0.5976,0.58,0.6214000000000001,0.5944
0.6276,0.6274000000000001,0.6318,0.5976,0.6646,0.6276
0.6556000000000001,0.6567999999999999,0.6646000000000001,0.6386000000000001,0.7081999999999999,0.6556
0.6845999999999999,0.6832,0.6940000000000001,0.6577999999999999,0.7508,0.6845999999999999
0.7093999999999999,0.709,0.719,0.6826,0.7807999999999999,0.7093999999999999
0.7332000000000001,0.7333999999999999,0.7448,0.7078,0.8124,0.7332000000000001
0.7518,0.7504,0.7682,0.7226,0.8321999999999999,0.7517999999999999
0.7654,0.7654,0.7886,0.7404,0.8485999999999999,0.7654
0.7804,0.7804,0.8052000000000001,0.7524,0.859,0.7804
0.7952,0.7954000000000001,0.8207999999999999,0.7612,0.8695999999999999,0.7952
0.8042,0.8058,0.8291999999999999,0.7684,0.8812,0.8042
0.8135999999999999,0.8148,0.8413999999999999,0.7734,0.8874000000000001,0.8135999999999999
0.8236000000000001,0.8246,0.8497999999999999,0.7822,0.8928,0.8236000000000001
0.8328,0.8321999999999999,0.8596,0.7982,0.8958,0.8328
0.8412,0.8416,0.8648,0.8049999999999999,0.8997999999999999,0.8412
0.8462,0.8484,0.8744,0.8130000000000001,0.9046,0.8462
0.8554,0.8542,0.8794000000000001,0.8124,0.909,0.8554
0.8886,0.8593999999999999,0.8827999999999999,0.8206,0.9134,0.86
0.9046000000000001,0.8656,0.8869999999999999,0.8261999999999998,0.9176,0.8645999999999999
0.9136000000000001,0.8702,0.893,0.8309999999999998,0.921,0.8712
0.9186,0.8757999999999999,0.9002000000000001,0.8344000000000001,0.9226000000000001,0.877
0.9208000000000001,0.8837999999999999,0.9030000000000001,0.8408000000000001,0.9252,0.8828000000000001
0.9288000000000001,0.8876,0.907,0.8433999999999999,0.925,0.8864000000000001
0.9298,0.8886,0.9102,0.8470000000000001,0.9268000000000001,0.8914000000000002
0.9318000000000002,0.8946000000000002,0.9108,0.8532,0.9296000000000001,0.8943999999999999
0.9347999999999999,0.8974,0.9168,0.8545999999999999,0.9308000000000002,0.8984
0.9385999999999999,0.9023999999999999,0.9186,0.8568,0.9316000000000001,0.9048
0.9389999999999998,0.9056000000000001,0.9193999999999999,0.8681999999999999,0.9331999999999999,0.9026
0.9395999999999999,0.9077999999999999,0.9221999999999999,0.8694000000000001,0.9328,0.9074
0.9399999999999998,0.9106,0.9238,0.8736,0.9366,0.9106
0.9423999999999999,0.9151999999999999,0.9258000000000001,0.8754,0.9378,0.9138
0.9435999999999998,0.9158000000000002,0.9279999999999999,0.8789999999999999,0.9367999999999999,0.9158000000000002
0.9437999999999999,0.917,0.9292000000000001,0.8850000000000001,0.9388,0.9178000000000001
0.945,0.9178000000000001,0.9318,0.8874000000000001,0.9398,0.9194000000000001
0.9458,0.9208000000000001,0.9324,0.8901999999999999,0.9399999999999998,0.9218000000000002
0.9484,0.9228000000000002,0.9338,0.8914,0.9418,0.9236000000000002


==> plots/data/mnist-strong-acc-std.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
0.08424264667042915,0.08424264667042916,0.08424264667042915,0.08424264667042915,0.08424264667042915,0.08424264667042915
0.09244051015413207,0.0918104886008642,0.09211832444404992,0.09224535093279233,0.09365300291010929,0.09244051015413206
0.07593732363273761,0.07615811284893562,0.07503453239743965,0.08018264268690614,0.09080657235603969,0.07593732363273763
0.07284810717400049,0.07297279610587856,0.07234720867367792,0.07449793814455377,0.08401816287362968,0.07284810717400049
0.07086924853955008,0.07008622670890352,0.07023784745167823,0.07209881770314758,0.08010695175019612,0.07086924853955008
0.06831198978094709,0.06799491276760183,0.06854575737743192,0.0703533885722016,0.08137615959386782,0.06831198978094709
0.06749909701526383,0.06724371628113564,0.06757811490424726,0.07079652140373195,0.08352462555479387,0.06749909701526381
0.06498424865650917,0.06505063495329633,0.06596760274084032,0.07128874549507971,0.08489520288499743,0.06498424865650917
0.06484902637435694,0.06451815585555941,0.06475474763953286,0.0716110569735437,0.08313382287498296,0.06484902637435694
0.06447212928834811,0.06418973649785926,0.0652339220708493,0.0673026575636587,0.08160235853067267,0.06447212928834813
0.06416478046601698,0.06408621145851814,0.06492789022822491,0.06497148577647371,0.0792483848969664,0.06416478046601698
0.06379882766918671,0.06379499045948984,0.06522989610804356,0.06590233516881983,0.07577279242460912,0.06379882766918671
0.06313400636242657,0.06339638095828375,0.06576116243311506,0.06662965969475089,0.07214577484056503,0.06313400636242657
0.06416294078425634,0.06448776105981582,0.0659131334623578,0.06613412184962335,0.06962028589936667,0.06416294078425636
0.06432174161717767,0.06421908616622739,0.06622503223236774,0.0657711506839365,0.06692106557848468,0.06432174161717767
0.06467464580961957,0.06510874182596278,0.06710182041575509,0.06547664132751971,0.06367352918390583,0.06467464580961957
0.06464140878068621,0.06546789707041009,0.06792082993577087,0.06571226333512684,0.0617304180966274,0.06464140878068621
0.06629257315315792,0.0666067702635855,0.06815122891862836,0.06652381650536342,0.05876300506729332,0.06629257315315791
0.06700074069014862,0.06706126679935949,0.06844750060708928,0.06774713397908577,0.056856372415020714,0.06700074069014861
0.06778372851600058,0.06865377288917336,0.06932438152725522,0.06645987666933537,0.05532482072438231,0.06778372851600058
0.06839199602179044,0.0685329462347019,0.06786041815489974,0.06461905908503136,0.0540718529736101,0.06839199602179044
0.0519338747637312,0.06890563788511328,0.06752283496068423,0.06514648452218255,0.05156335104830254,0.06907684875450905
0.039879629063960184,0.06947838245230635,0.06741546605771206,0.0647966468973972,0.050930840543477074,0.07006069964421138
0.03608064291499341,0.07020315250298184,0.06666852474674406,0.0649662667423399,0.04976107986904666,0.07020728047324468
0.03377943473523658,0.07029155261129715,0.06584387582916965,0.06613678273747417,0.04858250473126576,0.07046628164927268
0.03275640392806784,0.07112348240975377,0.06542734246434267,0.06735923694587445,0.047417283753298345,0.07086248484125013
0.0320098802948135,0.07165332829656271,0.06494443219910155,0.0679839202299907,0.0466432620196562,0.07133303826926377
0.031854030474445724,0.07098934901577567,0.06366413054816761,0.06836813473584352,0.04504522087147901,0.07143945653336616
0.03125077807698057,0.07145262888381301,0.06268892069991566,0.06969635500358548,0.04448864611070174,0.07147346343581326
0.030986529081868365,0.07170349715677779,0.06238034146704843,0.07190524009722639,0.042923750115633034,0.07132263307194714
0.03073023463078677,0.07096301102057327,0.06089545644107699,0.06932477783832258,0.041919624538598946,0.07128711664205983
0.03012670815907529,0.07069614041533656,0.06026999316773372,0.07052857607056592,0.04139975720815253,0.07010199373308361
0.029368773484362582,0.06978702185386222,0.059006509252201654,0.07169249763879593,0.0407560868300086,0.06989986025527706
0.02937197713293076,0.06942923291203988,0.058393017313316045,0.07217983651278355,0.03965262153078759,0.06883711105728421
0.028872137250242347,0.06808333568394648,0.05698947828104843,0.07255072730793845,0.03889464138900221,0.06853473786822664
0.028349053574970317,0.06714612433876646,0.05669628747268178,0.07138855736806196,0.038501847156051774,0.06746407194972895
0.028416932182674437,0.06656119203362194,0.055275405127595566,0.07367515633175019,0.03736979589492648,0.06697835447720306
0.028000373253990508,0.06552528285936689,0.05435787616079548,0.07395347232608493,0.036641454636124435,0.06530580345548258
0.02768708281872318,0.06526575422417177,0.05364525493114688,0.07391141258422766,0.036447246544311536,0.06500172304561357
0.027541237151181515,0.06404173372421125,0.052178173043419665,0.07299756577066685,0.035900488009559584,0.06430933249091335


==> plots/data/mnist-strong-loss-mean.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
2.2732945935130124,2.273294593513012,2.273294593513012,2.273294593513012,2.273294593513012,2.273294593513012
2.235325916469097,2.2355785304009914,2.2338968334496023,2.2368430016338827,2.237446496874094,2.235325916469097
2.1681646360456943,2.1692943690121176,2.1649075628817083,2.18084363424778,2.17387629327178,2.1681646360456943
2.057137918740511,2.0598518939018247,2.051086567878723,2.0926715022325517,2.0682224061191086,2.057137918740511
1.9063205537199974,1.9060079840868713,1.8923352298885583,1.9728034312129021,1.9148824655413628,1.9063205537199976
1.726797489821911,1.7253171380460262,1.7075503618121146,1.8251078604906799,1.7275154821574688,1.726797489821911
1.5440921345651148,1.5408879669755697,1.5203505724072455,1.6737828799933196,1.5291784292683004,1.544092134565115
1.3826611171141265,1.3812532940134405,1.358560712210834,1.5402145535498857,1.3467884841561317,1.3826611171141268
1.2567831757217645,1.2561456339508295,1.230625844694674,1.4193206570520998,1.1939674700945617,1.256783175721765
1.1590205041989685,1.1607976067960264,1.130697528369725,1.3124487222284078,1.0697120471149684,1.1590205041989685
1.0821870559528468,1.0774174016192555,1.0429049490168691,1.2123841377645732,0.9643993602357803,1.082187055952847
1.0165676398463548,1.0170588729977605,0.9770592159666123,1.139647152442485,0.8825468620210886,1.0165676398463546
0.9709996028542518,0.96815908568725,0.9230789316408338,1.0834034997522832,0.8170572527088226,0.970999602854252
0.9279599683098494,0.9230779711231589,0.8734113065116107,1.043776409406215,0.7602345978803933,0.9279599683098494
0.8855180166363716,0.8859984588064252,0.8319923134185373,1.0082363467216493,0.7139464863184839,0.8855180166363716
0.8535549841336906,0.8508499260693789,0.7925981097742916,0.9695787757821381,0.6705081449318676,0.8535549841336906
0.8268041570931673,0.8266682259328663,0.7641066586375237,0.9465813071504234,0.6387586386092007,0.8268041570931673
0.8009498987309633,0.7978802521340549,0.732505017818883,0.9193283614851534,0.6068505118414759,0.8009498987309633
0.7737407473511995,0.7756294426824898,0.7069826355539263,0.8965325397588313,0.5807517882734536,0.7737407473511994
0.7513070453293621,0.7543887349534779,0.6834394472669809,0.8699315910972654,0.558862336071208,0.7513070453293622
0.7290953549668193,0.7316003372222186,0.6582405703701079,0.8447652434669435,0.5347480958551168,0.7290953549668193
0.6050699111558497,0.7157891161888837,0.6420156825706362,0.8299366735555231,0.5220004785601049,0.7110582607798278
0.5473813879601657,0.6919437423646451,0.6165512653347106,0.8045764951258898,0.4980254051750526,0.6970709020085633
0.5016800635340622,0.6767755228113382,0.6001128056962044,0.7912530000824481,0.4821416180534288,0.6798606111593545
0.4719785006903113,0.6602595915589481,0.583646391954273,0.7735065377987922,0.4717783889956773,0.6679849139582366
0.4415860133934766,0.6489579310528933,0.5706753069786356,0.7656986667010932,0.45878040299005807,0.6455687460694461
0.4283511528167875,0.6369672217536717,0.5589318973096088,0.7600760121960193,0.4517939188708551,0.6385211712494492
0.40899963596044114,0.6256822227500379,0.5480416463566945,0.7475076794102788,0.44344094377756116,0.6230331813897937
0.39600388695439326,0.6049351289179176,0.5281956639112904,0.7277356844265013,0.4288717536865733,0.6112508900165559
0.3800371408527717,0.5992256317399443,0.5217084588771687,0.7253066758792847,0.4243605370209552,0.5933706836868077
0.3649471557964571,0.5813317421227693,0.5053715096740052,0.706753768073395,0.4115381111679598,0.5794280820749699
0.36071993424277754,0.5710268964432179,0.4958958261562511,0.697443681973964,0.40553502916544676,0.5711996844839305
0.3501607581377029,0.5613425498241559,0.4868138771904632,0.6901130502652377,0.3995417753150687,0.5613380694966763
0.34576893132086844,0.5512611013706773,0.47807109164167183,0.6805053170714527,0.3939209237564355,0.5509691581083461
0.32834824738558377,0.5377939792918041,0.46611828886996953,0.6683170324619859,0.38546853174362333,0.5336123653901741
0.32600010273186486,0.5248242048546671,0.4544690168146044,0.6543115434218199,0.3768066765959375,0.5269452849524096
0.3207389713434968,0.5132906849021093,0.443969124769792,0.6430027619227767,0.36890361427795143,0.5177209082548508
0.31196816818462686,0.5042867116825656,0.43697119798604406,0.6361927654361352,0.3667406762111932,0.5064205048475415
0.30700290083140136,0.4954188053337857,0.42996553379669783,0.6266602815017105,0.36310091345198453,0.4964161103116348
0.30372481803316626,0.48753065819758923,0.4222219250639901,0.6190240874607117,0.3571523921410554,0.4862879002708941


==> plots/data/mnist-strong-loss-p10.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
2.2481015801429747,2.2481015801429747,2.2481015801429747,2.248101580142975,2.248101580142975,2.2481015801429747
2.1961388248205185,2.194697045683861,2.1925877529382705,2.192961995601654,2.1946679794788357,2.1961388248205185
2.0994877436757085,2.101327523589134,2.09464845597744,2.111073039472103,2.0892594665288926,2.0994877436757085
1.9499933385848998,1.9514124268293382,1.939092366397381,1.9900618398189547,1.9098526072502136,1.9499933385848998
1.7608989223837852,1.7537393191456794,1.7377394941449165,1.8319963574409486,1.682771430909634,1.7608989223837852
1.5546460434794427,1.556529897302389,1.5378251314163207,1.6588896676898002,1.4482475176453593,1.5546460434794427
1.3558421649038792,1.3604269459843636,1.3407765248417856,1.4873487515747548,1.2341432692110539,1.3558421649038792
1.1897551099956034,1.202824651002884,1.1834235505759718,1.3513234563171863,1.0578910587728025,1.1897551099956034
1.0758448539674283,1.0736850909888747,1.0530439177155497,1.221994680762291,0.9129892709851266,1.0758448539674281
0.9777051584422589,0.9726653371006251,0.9503906428813934,1.1184390655159953,0.8050096569955348,0.9777051584422589
0.9063347053527832,0.8995845492184161,0.8724390649795533,1.0279920887947083,0.7165779524296523,0.9063347053527832
0.8402421535551549,0.8394976286590099,0.807303472980857,0.9555808676779272,0.6513405192643404,0.8402421535551549
0.7862008584290743,0.796548828110099,0.7571913991868495,0.8983165865391494,0.6030658871680499,0.7862008584290743
0.7478643751144409,0.7466947129368782,0.7077489067614079,0.8538122578710317,0.5497131330519914,0.7478643751144409
0.7047234908491373,0.7154440684989095,0.6725064610689879,0.8308784015476703,0.5222359865158797,0.7047234908491373
0.6696612137556077,0.6743227199465036,0.6270762149617075,0.7902501881867647,0.4881470527499913,0.6696612137556076
0.6473240585252643,0.6470192106068133,0.6029846374318003,0.7574133528769017,0.457305788807571,0.6473240585252643
0.6241427481919527,0.6175057911127805,0.5674246710538864,0.7232345920428634,0.4311729049496352,0.6241427481919526
0.5991721269488335,0.6029376541078091,0.5466234489530325,0.6933058199286461,0.4160995445027947,0.5991721269488335
0.580718835517764,0.576542199254036,0.519964202158153,0.6843624736368656,0.39142453219741585,0.5807188355177642
0.559246341213584,0.5586162257567048,0.5002697786316276,0.6609716291353107,0.37853161018341774,0.559246341213584
0.4732779505848884,0.5398447150364518,0.4823184046894312,0.6448982426524161,0.3689392465911806,0.5405294395983219
0.42421404851600525,0.5292780339717865,0.46481952408328653,0.6271391505002976,0.3506029284000397,0.528216186016798
0.382745725363493,0.5162577776983379,0.45359189130365857,0.6100534161925316,0.34171065902337433,0.5123391937837003
0.35832932364195585,0.49884180989116417,0.4368832559324801,0.5972611390426754,0.33147508084774013,0.4995661835558713
0.3354667901992797,0.4786530529335141,0.41950583372265093,0.5850208476930857,0.31843492169864474,0.4774626753106713
0.3114044242724776,0.46683598451316355,0.40944258648902176,0.5782421480491757,0.31241348946467046,0.4670765152573586
0.29368520256597547,0.45715075049549336,0.39735558165237306,0.5647400018945337,0.3062870356068015,0.4593438356742262
0.28130532037466766,0.4398255605250597,0.3823902654461563,0.5483463406562805,0.2939042616076767,0.44661607654765245
0.26939501779153946,0.43149751748889686,0.37176048623397945,0.5440883142501116,0.2876309750787914,0.43176470149308444
0.2569334354996681,0.41728865748271343,0.3584512906707823,0.5246967133134602,0.2788515758886933,0.4182963418215513
0.2509533852897584,0.4047538940235972,0.3470818045735359,0.5177942062169313,0.275022686664015,0.4092228245921433
0.24071726185735307,0.3979265017434954,0.3424289517663419,0.5069326894357801,0.2675437482539564,0.4032056375779211
0.23432317224796861,0.39424765622243285,0.3387163165956736,0.49672869263216846,0.26558594551868736,0.38809610228985547
0.22783614113461223,0.3803452729061246,0.3266832791734487,0.4950113057717681,0.2564397893100977,0.3828695021942258
0.22179765365086496,0.3751772120967507,0.3224690618552267,0.4822826151177287,0.25447820764034984,0.37732513718307015
0.21432501598726952,0.363401817753911,0.3099016242008656,0.47144132535904654,0.24872040968388315,0.3666264311037958
0.20995817925781007,0.35520808940753346,0.30123412523418663,0.45548482343554497,0.24061843039467928,0.353238214328885
0.20244539645500476,0.3435710512846708,0.29661586316302413,0.44839611088857056,0.23800048708915705,0.3430762191861868
0.19916082919575268,0.3359138720855117,0.29108007562346755,0.4387312899716198,0.23150516187772152,0.33424744521267713


==> plots/data/mnist-strong-loss-p90.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
2.296722613573074,2.296722613573074,2.296722613573074,2.296722613573074,2.2967226135730745,2.296722613573074
2.2688840854167935,2.2685190510749815,2.2672476065158844,2.2727930712699895,2.2721538376808166,2.2688840854167935
2.2254209446907045,2.224724117517471,2.222045621871948,2.23758292555809,2.239966343641281,2.2254209446907045
2.150531948804855,2.1521495282649994,2.145789830684662,2.1837621808052066,2.189898775815964,2.150531948804855
2.0384091037511824,2.0385544073581694,2.0280340081453323,2.1014482456445696,2.100911802649498,2.0384091037511824
1.8904381757974626,1.8955027705430982,1.878349071145058,1.9906438678503036,1.9726355683803558,1.8904381757974622
1.7268261313438416,1.7173507356643678,1.6977929943799972,1.853517835140228,1.8006871217489242,1.7268261313438416
1.5677954185009004,1.5718988382816315,1.5448383349180221,1.735052744746208,1.6245947360992432,1.5677954185009002
1.4414080816507338,1.443465758562088,1.4126953268051148,1.6147972780466078,1.4549410659074784,1.441408081650734
1.3421624943614006,1.3513896590471268,1.3147878706455232,1.5085985201597212,1.3280653816461563,1.3421624943614003
1.2700400841236115,1.2655220121145248,1.221806370317936,1.4078831666707992,1.2102075898647309,1.2700400841236115
1.2027510896325113,1.206412858068943,1.1562457939982413,1.3348223635554315,1.1292340728640557,1.2027510896325113
1.1666919192671776,1.1592892891168594,1.1051875758171081,1.2814716553688048,1.0516335278749467,1.1666919192671776
1.1292716404795646,1.1177568370103834,1.054030851125717,1.2495806232094764,0.9772715523838995,1.1292716404795644
1.0854387056827544,1.0642253196239473,0.9960192039608955,1.201110483109951,0.9261260989308358,1.0854387056827544
1.0387983095645905,1.0349729934334757,0.9649444675445557,1.1513709762692452,0.8755388259887695,1.0387983095645905
1.0160836493968965,1.019878989458084,0.9507450079917907,1.1380730283260345,0.8432507386803627,1.0160836493968963
0.9909255233407019,0.9843233853578568,0.9105656874179839,1.1152960452437402,0.8005564098060132,0.9909255233407019
0.9550530323386193,0.9640163841843604,0.8803547850251198,1.113061229288578,0.7663214467465876,0.955053032338619
0.9323776304721832,0.9498940125107763,0.8606664791703225,1.0779096484184265,0.7492856705188751,0.9323776304721832
0.9305150133371353,0.9236737284064291,0.8286305794864892,1.044739806652069,0.7029641714692116,0.9305150133371354
0.7418050535023213,0.903952960371971,0.8187415927648545,1.0250795269012447,0.6968397538363933,0.8896249800920486
0.6811596006155014,0.8624976822733877,0.7769709315896034,0.994760762155056,0.6600794593989849,0.8754380068182945
0.6248797415196895,0.8508885791897773,0.7618614529073239,0.9757395100593567,0.6417707784473896,0.8645323654264212
0.6059962359070777,0.8383615669608115,0.7457041049003601,0.9636825737357141,0.6256552881002426,0.8536733984947202
0.5590989407896997,0.8392969563603401,0.7436740925908089,0.9611892166733742,0.6177201102674006,0.827877030968666
0.559064691066742,0.8257360069453716,0.72758068844676,0.9684134900569914,0.6097456862032413,0.8246837048232555
0.5449029203876853,0.8101080076396465,0.7135400384664535,0.9425250606238842,0.5906042286753654,0.8089031139016152
0.5307076142728329,0.7841155903041362,0.6960850609838963,0.921643114387989,0.5825601563602685,0.7979357060790062
0.504583983272314,0.7834990063309669,0.6922558352351189,0.9364468926191328,0.5857844937592744,0.7663612380623818
0.4922208473086357,0.7693240639567376,0.678816427141428,0.9041083654761314,0.5657592327892781,0.7562108577787876
0.4910041501373052,0.7552004830539226,0.6569798409938812,0.8929783938825132,0.5484369169920683,0.7507122592628003
0.4767205226421356,0.7450496280193329,0.6474573219567538,0.9022512592375278,0.5438263788074256,0.7487465140223503
0.4869836873374879,0.7250267224013806,0.6339136545360088,0.8799388663470744,0.5377628187090158,0.7349767604470253
0.4457989601790905,0.713559544980526,0.6304956558346747,0.8764219050109385,0.5349503987282513,0.7142195913195609
0.45104311741888525,0.6856803300976753,0.6027582335472108,0.8472853526473045,0.5126450101286173,0.6906170251965522
0.45333162579685443,0.6814071954786777,0.5915138331800699,0.8391825798153876,0.5025064833462238,0.6947560448944569
0.43636908236891025,0.6723147872090339,0.5911789812147618,0.8394142860174177,0.5039741800725459,0.6841327377781271
0.4285155493021011,0.6729663674533366,0.5868791363388299,0.830780458599329,0.510481806397438,0.6680647870898246
0.4285470446199178,0.6758288079500199,0.5874303113669156,0.8169050788879394,0.5096163202822208,0.6612263399362563


==> plots/data/mnist-strong-loss-std.csv <==
FLIncrementalClustering,DecentralizedFederatedLearning,ChismeDFL,GossipLearning,ChismeLearningBalanced,FederatedLearning
0.018641232663918685,0.01864123266391868,0.01864123266391868,0.01864123266391868,0.01864123266391868,0.018641232663918685
0.028549781071496756,0.028004660545814623,0.028496306256269276,0.02999157648682883,0.02942368658636379,0.028549781071496756
0.04921032273731992,0.04783631600792346,0.049171203380006225,0.04746986024767601,0.058892077816351605,0.04921032273731992
0.07716900105186518,0.07696572558671856,0.07902872338832041,0.07411009289352281,0.10522813286290204,0.07716900105186518
0.10641913370705483,0.10514907939856721,0.10706304802757123,0.1000815253284733,0.15561552807919807,0.1064191337070548
0.128944995462068,0.12919401094205404,0.1300113244984455,0.12496970933033909,0.19801611363958452,0.128944995462068
0.14258868008881448,0.14121633210759407,0.140270171052492,0.14192400424793494,0.2164631452192965,0.14258868008881448
0.14697268859273838,0.14583946723400273,0.1432725873354154,0.15030566845098808,0.21857889855057264,0.1469726885927384
0.14272018619773147,0.14397355747936874,0.14006803159745587,0.15202038329845252,0.20753617848479208,0.14272018619773147
0.1446601161160835,0.14729552799180762,0.14118730578206248,0.15246776433664228,0.20126946335086227,0.1446601161160835
0.14681434815095284,0.14588507090678257,0.1397068538956609,0.14582867376571454,0.18959319310892925,0.14681434815095287
0.14512125318623187,0.1476309241138509,0.13994421638928775,0.1513295464589484,0.182845935117117,0.14512125318623187
0.15119720862862113,0.14565813930998892,0.13713737679260368,0.1522110086146454,0.17063063469736256,0.15119720862862113
0.14814798398831125,0.14782707472140405,0.13805284412488328,0.15869194734695022,0.1666383550367018,0.14814798398831125
0.14737259921230023,0.14088223924239412,0.13123330490103796,0.1505936383938012,0.15544820552440955,0.14737259921230023
0.1469296563145263,0.14187842281503524,0.13135926563049777,0.15134773495192522,0.1481981373146545,0.1469296563145263
0.1490308833506539,0.15084993603821378,0.1402129890368651,0.1561807478735117,0.15241390508712988,0.14903088335065393
0.14611790299572897,0.14808901400632757,0.1377615928295818,0.16049382193534528,0.1478852460870416,0.14611790299572897
0.14343877177170505,0.14948895244981011,0.13782625806052157,0.16757879877153226,0.14275571684117003,0.14343877177170508
0.14745733876879813,0.14975213568434378,0.13851123309356067,0.16573648550065054,0.14194999889496165,0.14745733876879813
0.14884715062565446,0.14521687947335532,0.1327766724978247,0.15835751648136076,0.1336330775763414,0.14884715062565448
0.1093689922833782,0.14689189662648866,0.13544530537947116,0.16000129965924836,0.13503004321168646,0.1407921362711532
0.10791577850340635,0.13873716000545802,0.12606437912601606,0.15180591938404417,0.12263912325415298,0.14028462424260674
0.1052211824199899,0.13807469236763487,0.1268332523976996,0.1531535937521508,0.12165109556082561,0.14305416328443574
0.10862449017403533,0.1357265263065243,0.12441856461248164,0.14866808298492645,0.1201212107521119,0.14929107969431438
0.09953871435129984,0.14452659202388993,0.1313101244203185,0.156398150976855,0.12382194230843784,0.13891650475253173
0.10138054579681617,0.1437309249325816,0.1295423556967646,0.16251343670654622,0.12130084202581377,0.14374472791462622
0.10771594907220272,0.14128087499520842,0.1294339125810217,0.15468101045505653,0.1202890344015958,0.14266869892977554
0.10216205499281301,0.1374147752505115,0.12371966141483766,0.1562650155494651,0.1166282317161084,0.13890624221505543
0.10129699926118847,0.14056060727288391,0.12777743459319651,0.159727425680969,0.12262009372378353,0.13603252019840983
0.09663819889718964,0.13868151924365404,0.1258010971666314,0.14909234381427616,0.11815229606946157,0.13633894689397957
0.10842726549946025,0.13556026647386119,0.12332815910727084,0.15400786535301417,0.1162664960672306,0.13670484317503986
0.10409127249528634,0.13826852466062525,0.123327371564441,0.16137321313777092,0.11497150903735982,0.1409849946836287
0.1086525775125671,0.1366170027839143,0.124171951001196,0.1590301995947355,0.11717724888117635,0.14067426386145443
0.0964370454384124,0.13583604218348994,0.12219041481064111,0.15824392094179746,0.1123036507850778,0.13217336561916898
0.09837284305006617,0.1303704598785162,0.11825009217927965,0.15276309172135222,0.11067572250189009,0.1302903671454438
0.0983025526586108,0.12687513558723743,0.1143821186717918,0.1502461789560931,0.10591813676243719,0.1332751769052774
0.0980992723229663,0.13313938642502898,0.12036787731563758,0.15459486764637248,0.11460628445494503,0.133299357974762
0.10824031653846714,0.1343266650028307,0.12186168537218005,0.15719345340281557,0.11513594210465447,0.13587447845182649
0.10421989138742602,0.13393747169069609,0.12003216485341814,0.15806403061893837,0.11377419878422965,0.12774817283660095


==> plots/data/mnist-weak-acc-mean.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
0.21665,0.21665,0.21665,0.21665,0.21665,0.21665
0.34909999999999997,0.34517,0.34373000000000004,0.34151999999999993,0.34517000000000003,0.32861
0.44266999999999995,0.43026,0.43802,0.4302099999999999,0.43026,0.41565
0.4827199999999999,0.4753,0.47870999999999997,0.4870200000000001,0.4753,0.45924
0.5149100000000001,0.5085599999999999,0.51206,0.53605,0.50856,0.48674
0.54952,0.53771,0.54407,0.58083,0.53771,0.51626
0.5835999999999999,0.57079,0.57663,0.6271199999999999,0.5707899999999999,0.53974
0.61608,0.6017300000000001,0.60798,0.6687400000000001,0.6017300000000001,0.56498
0.6468099999999999,0.6283100000000001,0.6351099999999998,0.70564,0.6283100000000001,0.5933000000000002
0.6703199999999998,0.65045,0.6561,0.7357,0.65045,0.6157
0.6920499999999998,0.6700900000000001,0.6733499999999999,0.7592800000000001,0.6700900000000001,0.63594
0.71066,0.6852799999999999,0.68901,0.7793800000000001,0.68528,0.6539499999999998
0.7255499999999999,0.69791,0.7017,0.7955799999999998,0.6979099999999999,0.6689400000000001
0.73935,0.7077699999999999,0.7131299999999999,0.8088200000000002,0.70777,0.68171
0.7511400000000001,0.71642,0.72233,0.8192299999999998,0.71642,0.6900300000000001
0.7609800000000001,0.72524,0.73048,0.82907,0.72524,0.7005600000000001
0.77069,0.7339499999999999,0.7386199999999998,0.83722,0.73395,0.70806
0.7794599999999999,0.7414599999999999,0.7468799999999999,0.84421,0.7414599999999999,0.71508
0.7885899999999999,0.7487499999999999,0.75379,0.8503599999999999,0.74875,0.7221
0.79627,0.75447,0.76117,0.85603,0.7544699999999999,0.7264699999999998
0.80478,0.7612099999999999,0.76728,0.86065,0.7612099999999999,0.73119
0.8106899999999999,0.7670200000000001,0.7737999999999999,0.8652,0.79375,0.7381599999999998
0.8171900000000001,0.77327,0.7796000000000001,0.8695700000000001,0.81892,0.74417
0.82311,0.7789300000000001,0.78453,0.87248,0.8349200000000001,0.74915
0.82912,0.7847599999999998,0.7907200000000001,0.8754500000000001,0.8446200000000001,0.7542
0.83293,0.7905,0.79643,0.87826,0.8522500000000001,0.75816
0.8381700000000001,0.7951699999999999,0.8009499999999999,0.8806499999999999,0.8581100000000002,0.7630999999999999
0.8430799999999999,0.8000599999999999,0.8063899999999997,0.88317,0.86331,0.76779
0.8472600000000001,0.8046899999999999,0.8109599999999999,0.88512,0.86821,0.77275
0.8514200000000001,0.8094199999999999,0.8154999999999999,0.88681,0.8716800000000001,0.77756
0.85455,0.81447,0.8201699999999998,0.88863,0.8752400000000001,0.7818599999999998
0.85946,0.81882,0.8241999999999999,0.8901399999999999,0.87758,0.78633
0.8629,0.8234400000000001,0.8297100000000001,0.8919,0.8802100000000002,0.7909900000000001
0.86538,0.82689,0.8346100000000002,0.89351,0.88232,0.7938000000000001
0.86875,0.83245,0.8383900000000001,0.89463,0.8842699999999999,0.7976200000000002
0.8721500000000001,0.8356600000000001,0.8417100000000002,0.8960800000000002,0.8864500000000002,0.8011900000000001
0.8738500000000002,0.8399700000000001,0.8459000000000001,0.8970500000000001,0.88781,0.8060600000000001
0.87745,0.84344,0.8497600000000002,0.89892,0.8889300000000002,0.81053
0.8806900000000001,0.8477699999999999,0.85418,0.9002400000000002,0.8907900000000003,0.81401
0.8828700000000002,0.85139,0.8576,0.9008900000000001,0.8919500000000001,0.8165000000000001


==> plots/data/mnist-weak-acc-p10.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
0.11230000000000002,0.11230000000000002,0.11230000000000002,0.11230000000000002,0.11230000000000002,0.11230000000000002
0.2166,0.21949999999999997,0.2152,0.2144,0.21950000000000003,0.20190000000000002
0.33659999999999995,0.3235,0.3302,0.2986,0.3235,0.3056
0.38639999999999997,0.37320000000000003,0.3742,0.3653,0.3732,0.35819999999999996
0.4144,0.40939999999999993,0.4076000000000001,0.4215,0.40940000000000004,0.3883
0.4545,0.4431999999999999,0.45220000000000005,0.45970000000000005,0.4431999999999999,0.4165
0.48919999999999997,0.4807,0.48240000000000005,0.5035000000000001,0.48069999999999996,0.44329999999999997
0.5250999999999999,0.5114000000000001,0.5166000000000001,0.5422,0.5114,0.47239999999999993
0.5571,0.5411,0.5483,0.5796999999999999,0.5411,0.5032
0.5815,0.5673,0.5721999999999999,0.6153,0.5673,0.5283
0.6002,0.5852999999999999,0.5892999999999999,0.6433000000000001,0.5852999999999999,0.5502
0.6242,0.6032,0.6043000000000001,0.6713,0.6032,0.5634
0.6361999999999999,0.6142,0.6132,0.6903999999999999,0.6142,0.5834999999999999
0.6453,0.6260999999999999,0.6262999999999999,0.7072,0.6261000000000001,0.5943999999999999
0.6565000000000001,0.6324,0.6345999999999999,0.7236,0.6324000000000001,0.6064
0.6684,0.6406,0.6423,0.7404999999999999,0.6406,0.6184000000000001
0.6755000000000001,0.6492000000000001,0.6524000000000001,0.7516,0.6492,0.6227
0.6856,0.6552,0.6592,0.7626000000000001,0.6552,0.6324
0.6915,0.6576,0.6653,0.7687999999999999,0.6576000000000001,0.6373
0.6975,0.667,0.6674,0.7798,0.667,0.6425
0.7068,0.6721999999999999,0.6755,0.7927000000000001,0.6722,0.6464
0.7135999999999999,0.6763,0.6796,0.8013,0.6965,0.6505000000000001
0.7204999999999999,0.6827,0.6883,0.8058,0.7074999999999999,0.6571000000000001
0.7234,0.6871999999999999,0.6875000000000001,0.807,0.7274,0.6622
0.7335,0.6886,0.6942999999999999,0.8167,0.7388,0.6656000000000001
0.7329000000000001,0.6967,0.6978,0.8223999999999998,0.7598,0.6707
0.7433000000000001,0.6983999999999999,0.7007,0.8254999999999999,0.7736,0.6723999999999999
0.7485999999999999,0.7034,0.7039,0.8301999999999999,0.7834,0.6753
0.7553,0.7082999999999999,0.7125,0.8331999999999999,0.792,0.6774
0.7642,0.7087999999999999,0.7192000000000001,0.8334999999999999,0.8034000000000001,0.6808
0.7624,0.7163,0.7233999999999999,0.8375,0.8096,0.6863999999999999
0.7687,0.7204999999999999,0.7253000000000001,0.8422999999999998,0.8145,0.6897
0.7792,0.7242999999999999,0.7313999999999999,0.8431,0.8174999999999999,0.6981999999999999
0.7823,0.7282,0.7351,0.8442999999999999,0.8253999999999999,0.6982999999999999
0.7825000000000001,0.7315999999999999,0.7404,0.8480000000000001,0.8244999999999999,0.7031000000000001
0.7877,0.7375,0.7416,0.8473999999999998,0.8281000000000001,0.7044
0.7938,0.7423,0.7485999999999999,0.8502000000000001,0.8264999999999999,0.7142000000000001
0.8005000000000001,0.7472999999999999,0.7544000000000001,0.8539999999999999,0.8275,0.7152999999999998
0.8105,0.7505,0.7587999999999999,0.8522000000000001,0.8301999999999999,0.7174
0.8103,0.7543,0.7663,0.8572,0.8314999999999999,0.7203


==> plots/data/mnist-weak-acc-p90.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
0.32619999999999993,0.32619999999999993,0.32619999999999993,0.32619999999999993,0.32619999999999993,0.32619999999999993
0.46420000000000006,0.4600000000000001,0.4638,0.46019999999999994,0.45999999999999996,0.4474
0.5402,0.5246000000000001,0.5368000000000002,0.5454,0.5245999999999998,0.517
0.5711999999999999,0.5660000000000001,0.5671999999999999,0.5993999999999999,0.5660000000000001,0.546
0.6040000000000001,0.5952,0.603,0.6482,0.5952,0.5763999999999999
0.635,0.6240000000000001,0.6308,0.6934,0.624,0.6012000000000001
0.6712,0.656,0.6632,0.7434000000000001,0.656,0.6262000000000001
0.702,0.6828,0.6934,0.7812000000000001,0.6828000000000001,0.6504000000000001
0.7323999999999999,0.7097999999999999,0.7172,0.8112,0.7098000000000001,0.671
0.753,0.7287999999999999,0.7402,0.8346,0.7288,0.6974
0.7778,0.7535999999999999,0.7585999999999999,0.8476000000000001,0.7535999999999999,0.7172
0.7964,0.7672000000000001,0.7768,0.8624,0.7672000000000001,0.7358
0.8110000000000002,0.7816,0.7864000000000001,0.8732000000000001,0.7816000000000001,0.7479999999999999
0.8266,0.7906,0.8012,0.8808,0.7906000000000001,0.7632000000000001
0.8382,0.7986000000000001,0.8081999999999999,0.8884000000000001,0.7986,0.7686
0.8475999999999999,0.8109999999999999,0.8161999999999999,0.8948,0.8109999999999999,0.785
0.8579999999999999,0.8242,0.8332,0.9008,0.8241999999999999,0.7954
0.8678000000000001,0.8326,0.8392000000000002,0.9057999999999999,0.8326,0.8042
0.8737999999999999,0.8405999999999999,0.8470000000000001,0.9086000000000001,0.8406,0.8094000000000001
0.8795999999999999,0.8462,0.8534,0.9108,0.8462,0.8146000000000001
0.8876000000000002,0.8513999999999999,0.86,0.9148,0.8513999999999999,0.8176
0.8888,0.8596,0.8656,0.9182,0.8736,0.828
0.8950000000000001,0.8640000000000001,0.8686,0.9198000000000001,0.8936000000000002,0.8357999999999999
0.9012,0.8682000000000001,0.8756,0.9226000000000001,0.9018,0.8423999999999999
0.9028,0.875,0.8842000000000001,0.9246000000000001,0.9084000000000001,0.8470000000000001
0.9074,0.8808,0.8882,0.9248000000000001,0.9144,0.8532
0.909,0.8878000000000001,0.8906000000000001,0.9284000000000001,0.9184000000000001,0.8562
0.9144,0.8898000000000001,0.8954000000000001,0.9276000000000002,0.9212,0.8648
0.9148,0.8938,0.8986000000000001,0.9308,0.923,0.8684
0.9178000000000001,0.8966,0.8994,0.9324000000000001,0.924,0.8708
0.9188000000000001,0.9028,0.9044000000000001,0.9331999999999999,0.9268000000000001,0.8775999999999999
0.9224,0.9026,0.9081999999999999,0.9346,0.9269999999999999,0.8784000000000001
0.9234,0.9076000000000001,0.9103999999999999,0.9358000000000001,0.9306000000000001,0.8826
0.9256,0.9074,0.9132,0.9369999999999999,0.9325999999999999,0.8886
0.9294000000000002,0.9156000000000001,0.9156000000000001,0.9388,0.9336,0.8888
0.932,0.915,0.9168000000000001,0.9385999999999999,0.9339999999999999,0.8926000000000001
0.9280000000000002,0.916,0.9198000000000001,0.9388,0.9359999999999999,0.8928
0.9334,0.9194000000000001,0.9218,0.9394,0.9376,0.8976
0.9336,0.9206000000000001,0.923,0.9388,0.9394,0.9
0.9368000000000001,0.9226000000000001,0.924,0.9414,0.9399999999999998,0.9054


==> plots/data/mnist-weak-acc-std.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
0.08424264667042915,0.08424264667042915,0.08424264667042916,0.08424264667042915,0.08424264667042916,0.08424264667042915
0.09523043540677487,0.09179534021523651,0.09520863425156147,0.09495680769075371,0.09179534021523651,0.09350816314020863
0.07954194058927092,0.07719637127658599,0.07904095702019905,0.09512942564504363,0.07719637127658599,0.08179257988272329
0.0734291700974606,0.07279262047748339,0.07465349091317522,0.08892624596652636,0.0727926204774834,0.07389375089470065
0.07243876241817788,0.07084265705670315,0.07318080181743125,0.08555292910476045,0.07084265705670315,0.07257666317091356
0.07028474621032385,0.06990552552092832,0.0704796724937132,0.08951354900062905,0.06990552552092835,0.06992123614107089
0.07027425038270341,0.0682690120475895,0.06936108868060169,0.09143096309420513,0.06826901204758952,0.06982520211426077
0.06839658684548611,0.06534908007164175,0.06808971939495105,0.0908926482869307,0.06534908007164175,0.06795748536883166
0.06822252416047542,0.06544953617067542,0.06577111636133177,0.08722809937973171,0.06544953617067542,0.06638152579539668
0.06788832127907593,0.06492392131883942,0.06606054154492064,0.08312438156295011,0.06492392131883942,0.06725964385535554
0.06794726614435717,0.0647447759607475,0.06596244969667467,0.07936145509697823,0.06474477596074751,0.06608802818210753
0.06780877137986527,0.06372861430405588,0.06545578148058646,0.0744448057695302,0.06372861430405587,0.06546901250772603
0.06771775490709338,0.06348230952835023,0.06524245481998647,0.07080133775094719,0.06348230952835023,0.06390657369360102
0.06844020537277977,0.06370989342228615,0.06617387634867886,0.06754329563250541,0.06370989342228615,0.06298717540200612
0.06840579057159249,0.0637607380129454,0.06555822437965941,0.06414315969500553,0.06376073801294539,0.06279698795303737
0.06878272655109414,0.06474861051410767,0.0667049571339042,0.06022921512085001,0.06474861051410767,0.06330636980423912
0.06954723403067506,0.06511915120463942,0.06716006144084459,0.058292770978937127,0.06511915120463942,0.06428275743881776
0.0692111000696836,0.06588523533801528,0.06769101186446852,0.05566710964060449,0.06588523533801527,0.06386294542687729
0.06961912690093205,0.06731281801847945,0.06837185480371472,0.0535677650765336,0.06731281801847945,0.06418782899899272
0.06851411883554047,0.0679035533585462,0.0690015938421061,0.05143803867509381,0.06790355335854618,0.06425667107283181
0.06731140486972867,0.06870330135453012,0.06972710128868036,0.05007752787212596,0.06870330135453014,0.06466417523040292
0.0670492655942743,0.0690646928257509,0.07053477540420615,0.048024539649117765,0.06868984758197275,0.06647477632896048
0.0673050885476305,0.06963079563481336,0.07039362270033575,0.046151453927404607,0.06956702017233199,0.06714898107680918
0.0670598444670127,0.06976160556050716,0.07105241899558389,0.04542068573099295,0.06589061848031004,0.0675805705580593
0.06547552791385472,0.07031125741265545,0.07127455083964236,0.04416943463413277,0.06326066733688149,0.06781843144606112
0.0656269020377528,0.07096038936844681,0.07151946282638767,0.043350875367743076,0.05963724171627925,0.06901301245176208
0.06464411128471304,0.07133498588232356,0.07160157840771746,0.042108007168057855,0.05836254387730129,0.06848466316710944
0.0628054560900562,0.07154586798688836,0.07213356013214722,0.041014169242821016,0.05617626033360808,0.0698932080663051
0.06272196130095405,0.0718328121960302,0.07093353173012427,0.039998173477879144,0.05433952308826662,0.07076304467363062
0.06041876592208265,0.07091236513280301,0.06994938164971584,0.039294946013753496,0.05177014844606868,0.07076623832064528
0.06019089274655327,0.0711091472906339,0.07024835724780508,0.0386475715919503,0.05031171040001845,0.0715260917578454
0.058881397159372996,0.07014843518040359,0.06964587522247057,0.038025365287542454,0.04868261430146394,0.07139092934737143
0.05746446248189145,0.06975758984490604,0.06883173271773448,0.03735386777160442,0.047789093052027526,0.070874558361135
0.0568528888734406,0.06975767783507389,0.06833137857193029,0.037113485106811776,0.04652780820430455,0.07140513915193022
0.056525399464807405,0.06922944765700287,0.0667594360320867,0.036319443004037485,0.045458402053736455,0.07149825784872237
0.05618410574349623,0.06832745402670926,0.06684281107482566,0.0365148185022892,0.04505707807459556,0.07112750641813588
0.054824034553315325,0.06785067402517067,0.06508502367778826,0.035716936442444974,0.04449370903247794,0.07048567495483482
0.05280094273771717,0.06685009860338649,0.06425868814717087,0.03500840534515416,0.04462616936094924,0.07026416358880624
0.0521907049489545,0.06594242142095498,0.0633121833594945,0.03475807511985877,0.04369478463184486,0.07138794556801492
0.050852816602184624,0.0653044893148299,0.06266930397782235,0.03436980968555005,0.043538590419487176,0.07078026990000463


==> plots/data/mnist-weak-loss-mean.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
2.273294593513012,2.273294593513012,2.273294593513012,2.273294593513012,2.273294593513012,2.273294593513012
2.2330170008838177,2.2351374251544476,2.2347211734354495,2.234395040631294,2.2351374251544476,2.238287759244442
2.1629520350396634,2.169191857397556,2.167763683050871,2.166243760317564,2.169191857397556,2.1872866187393667
2.044011608749628,2.0609233812093732,2.0549288808107375,2.0472611631006004,2.0609233812093732,2.1058110740482805
1.8823235069513324,1.9115644210427998,1.900734273001552,1.8774101913273333,1.9115644210427998,1.9911440009474752
1.6934646166414022,1.734645171031356,1.7174230840355158,1.674739509552717,1.734645171031356,1.8536942322701215
1.5056985819786788,1.55137383197248,1.5334807045906782,1.4721072278916836,1.5513738319724797,1.7037517189383506
1.3466002911180257,1.3873737256303431,1.3767732384204865,1.2925866646245123,1.387373725630343,1.5576726527959108
1.2131791034862398,1.2605412293076514,1.2460311105027793,1.1366370398253203,1.2605412293076514,1.4193872367590665
1.115951863862574,1.1612825790196657,1.1525829547196627,1.0203416882492602,1.1612825790196657,1.310509817712009
1.0324880797415972,1.0835342567451298,1.0739423446357252,0.922020290017128,1.0835342567451298,1.2215815643891692
0.965178744263947,1.018291982050985,1.0129765328988434,0.8441518937721849,1.018291982050985,1.151800616659224
0.9082610683068634,0.9731871308796107,0.9609315653629602,0.7801790431439877,0.9731871308796108,1.0854795001745223
0.8586052739918232,0.9305425658635794,0.9175403136610985,0.7269837404638528,0.9305425658635796,1.0372529909424484
0.8169836935438216,0.8884063442032785,0.8807175978049635,0.682014896724373,0.8884063442032784,0.9937950922511518
0.7735041483230889,0.8565511483773589,0.8403919366598129,0.6383106898125261,0.8565511483773589,0.9502116334885358
0.7417658075969665,0.8301053604073821,0.8126976055018604,0.6070142127824947,0.8301053604073821,0.9154952443428337
0.7174764035902916,0.8037091151066125,0.7914886650331319,0.5823678579656407,0.8037091151066125,0.8934135474599898
0.6858019063752144,0.7759018815122546,0.7633859674446285,0.5560566657744348,0.7759018815122545,0.861283054266125
0.6666711125262081,0.7535679087061434,0.7439126997329295,0.5385368856806307,0.7535679087061435,0.8428955747857689
0.6415977449249476,0.7323500496707857,0.7228405658937991,0.5126193486023695,0.7323500496707857,0.8226094048917295
0.6316472959248348,0.7140414372906089,0.7133749350402503,0.5063380978722125,0.6718131960909813,0.8135346703846007
0.6054329809211195,0.7000297796055674,0.686694450609386,0.4836790647888556,0.6240410753395409,0.7864072171058506
0.583602805024013,0.6820865079015493,0.6673122757393867,0.46388613821379837,0.5826405989862978,0.7672669459357857
0.5711714386129753,0.6700487056896091,0.6559454664848745,0.4571633528289386,0.5555669726831839,0.7536434430945664
0.5600303305424751,0.6481764191705733,0.6417175823431462,0.44844495536526663,0.5244144741138443,0.7405459469985216
0.5425557529423386,0.6408990378081798,0.6262607495244592,0.43631396315759047,0.512071991446428,0.7246044927164913
0.5271058667087927,0.625674226809293,0.6095923005063086,0.42726356509141616,0.49199600536841903,0.7086016252506525
0.5137756453510374,0.6137936652656644,0.5954235151223839,0.41528330198582264,0.47865193558670577,0.694415696779266
0.5043126989724114,0.5960269830878824,0.586526356548071,0.40859672713838513,0.46172511454671616,0.6836858233138919
0.49140569573547693,0.5829956135293469,0.5707868264354766,0.4002267461987213,0.44703553523169826,0.6702794550433755
0.48346810541953894,0.574234464917332,0.5626316051082686,0.39789229405671356,0.4424550220244564,0.6612895189560949
0.46489633681811393,0.5645185299813748,0.5421588707845659,0.381555064890068,0.4315643033236265,0.6430804985463618
0.46245777120161796,0.5545080052344128,0.5393974715322256,0.3829050325397402,0.4263202454913408,0.6389882054012269
0.45045133979152885,0.537326566427946,0.5242690947782249,0.3747959462334402,0.4094631789298727,0.6264684635568412
0.4429277018811554,0.5304710603971035,0.5156696821646765,0.36975433361483734,0.40696878684218973,0.6189822781402617
0.43292322798585514,0.5212883092146368,0.5038193413261324,0.3629298529864754,0.40155923334578975,0.6065865902081133
0.4229754803120159,0.5105573077090085,0.49188586400495843,0.3562713418407365,0.3941023299212102,0.5946800546925516
0.4164989318004809,0.49966847309283907,0.483701422136277,0.35421656211651864,0.3873777010128834,0.58814074832201
0.4111419512899593,0.4891923840939998,0.47696401496045293,0.3518253655740991,0.3827553795138374,0.5804231503736228


==> plots/data/mnist-weak-loss-p10.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
2.2481015801429747,2.2481015801429747,2.2481015801429747,2.2481015801429747,2.2481015801429747,2.2481015801429747
2.190228570699692,2.1959537345170976,2.1942795300483704,2.1912963640689846,2.195953734517097,2.198880610466003
2.0865045657753947,2.0991855037212375,2.094902424812317,2.070057737529278,2.0991855037212375,2.1253715154528616
1.923449184298515,1.9547667169570921,1.9411013624072075,1.8660078707337378,1.9547667169570921,2.0109589406847954
1.724106402397156,1.7665821290016173,1.7399073019623756,1.5952008762955665,1.7665821290016175,1.8598486366868023
1.5077624827623368,1.5604828566312787,1.5316774359345435,1.3192550715804099,1.560482856631279,1.6959652644395828
1.3096544544398785,1.362892373353243,1.341873219907284,1.1006297551095487,1.3628923733532428,1.5205896502733232
1.1527094620466232,1.1946728932857513,1.1768332681059837,0.9264968679845333,1.1946728932857513,1.369541431963444
1.0304778568446635,1.0800260679423808,1.0612557142972947,0.8032028850913047,1.0800260679423808,1.2321910297870635
0.9286278937757014,0.9778186589479446,0.965735796391964,0.712769147977233,0.9778186589479446,1.1268631510436535
0.8531543299555778,0.9067545853555202,0.8950001591444016,0.6401380364224314,0.9067545853555202,1.0386204521358013
0.7870632349699737,0.8415517635643482,0.8269887688010931,0.5988108586147429,0.8415517635643482,0.9645572932809593
0.7346247424930333,0.7882659869641067,0.7862372252345085,0.5444319135323167,0.7882659869641065,0.909230005517602
0.6855224888026715,0.7502522522211075,0.7361545797064901,0.5053490025550127,0.7502522522211075,0.8588263852894306
0.6449694301187991,0.7076185682974756,0.6953383351117373,0.4696349015831947,0.7076185682974756,0.8200653588026761
0.6085312037542463,0.6736287901550532,0.6660544016957283,0.4389706816524267,0.6736287901550532,0.7714577583223582
0.5737626003101468,0.6484171402454376,0.6366886805556714,0.42264089726842935,0.6484171402454376,0.7348864304646849
0.5521845684386789,0.6268829053267837,0.6154786244779825,0.39507522340863943,0.6268829053267837,0.7177931521087885
0.5205926124937832,0.6025663788989186,0.5877279428765176,0.3827182730939239,0.6025663788989186,0.6869823102653025
0.5019501981884241,0.5813636924326421,0.5672387264668941,0.36531814331188794,0.5813636924326421,0.6696657460927964
0.48028551939874886,0.5614492544904351,0.5430014476180076,0.34864142450504,0.5614492544904351,0.6439452382177114
0.47130112413316966,0.5371537819877268,0.537168662250042,0.34698059815913435,0.5035199417918921,0.631906447224319
0.4469042463973164,0.5292988688871264,0.5177523453906179,0.32848355736583473,0.4472111774235964,0.611068963073194
0.4320881933718919,0.5157271004095674,0.5004185463115572,0.3163532948493957,0.4088676790148019,0.594842072352767
0.41661311887204644,0.49994533682242037,0.48194946259260185,0.30655683757737273,0.384312603380531,0.5682836362719537
0.4116860356926918,0.47832965098321434,0.47248094361275433,0.29797875217162073,0.35895065108314156,0.5632672010734677
0.38532228365540505,0.47024842325598,0.44889698492363095,0.28500255643390116,0.3404879376478493,0.5343758330121637
0.37702241305261847,0.45962100215256213,0.4459992986917496,0.2861254549399018,0.32060592254623765,0.538274455703795
0.36574736392125484,0.4521585407480598,0.4337808588147164,0.27800351968035103,0.3109860597271472,0.519146336428821
0.3612419213168323,0.4322146426700056,0.4252495917677879,0.2716213794983923,0.30478104999288913,0.5126960623264313
0.3499873510375619,0.42344163399189705,0.4093151911720633,0.2687889413163066,0.28386296499520536,0.49627295941114424
0.3362403844855726,0.4112425888516009,0.3982362147048116,0.2576341699855402,0.277747351359576,0.48814466267824164
0.3291253128275275,0.4046745670773089,0.3847559960372746,0.25426872950978574,0.27048236890695987,0.47625334739685055
0.3235552277602255,0.39011136369779703,0.3775456986017525,0.2463520969636738,0.26533069897443057,0.4741271023079753
0.3122936254367232,0.38634660709649327,0.3669221220910549,0.24080837275832886,0.25814610189758236,0.45549101278185844
0.30915100653655825,0.37965809909626846,0.36754403125494717,0.24167104391381145,0.2556692817807197,0.45679003175348043
0.2980680505093186,0.368402502797544,0.3496235349960625,0.2364370718738064,0.24670906563289466,0.4394474069401622
0.2911712374445051,0.35424125015735625,0.3465925219934433,0.2307517684716731,0.23684911583084617,0.43440292222425336
0.28550147633999584,0.34685054399073123,0.33759651284664866,0.22950669553130862,0.2257373003661632,0.4239551478996872
0.2808701903745532,0.33578461535274984,0.33050010910257693,0.22222972918301814,0.23145426101982594,0.42053322298452256


==> plots/data/mnist-weak-loss-p90.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
2.296722613573074,2.2967226135730745,2.296722613573074,2.2967226135730745,2.296722613573074,2.296722613573074
2.267897720336914,2.269667650461197,2.269699865579605,2.2700664949417115,2.269667650461197,2.27102211356163
2.2249854147434234,2.2275620591640477,2.2275960409641264,2.2404538381099703,2.2275620591640473,2.239537764787674
2.1465860676765445,2.1564607441425325,2.154133992791176,2.191470934152603,2.1564607441425325,2.186956931352616
2.027662841081619,2.0437564796209333,2.041789789199829,2.1035552638769146,2.0437564796209333,2.105910922884941
1.869376310110092,1.9019120967388154,1.8856535226106643,1.9801874154806136,1.9019120967388154,1.9969214648008347
1.6958072048425674,1.737127126455307,1.730279569029808,1.8213721638917924,1.737127126455307,1.8751555335521697
1.5328370338678359,1.573371362090111,1.5718764585256577,1.6518676066398619,1.5733713620901106,1.7445823472738264
1.3993664872646332,1.447054090499878,1.4355058601498603,1.4728492373228073,1.4470540904998779,1.6073135030269623
1.3099509903788567,1.3464249432086945,1.34428204536438,1.3444866013526915,1.3464249432086945,1.4995929473638534
1.2198943251371381,1.2797783219814298,1.2734009504318238,1.2168997633457184,1.27977832198143,1.4288782685995103
1.1510675957798957,1.2076255187392235,1.202389636039734,1.1112691158056258,1.2076255187392237,1.3337679681181909
1.0984858629107475,1.176489408314228,1.1452719616889953,1.0370260232686996,1.176489408314228,1.2719880503416063
1.045459221303463,1.130248531997204,1.1186074867844582,0.9868198055028914,1.130248531997204,1.2188108551502228
0.9908304399251937,1.09539605230093,1.0702495934069156,0.9096412199735641,1.09539605230093,1.1757184311747548
0.9560352393984795,1.0472542610764504,1.0294296085834502,0.8593795131146909,1.0472542610764504,1.137818526625633
0.9168248584866523,1.024747483730316,0.9915961259603501,0.8149456781148909,1.0247474837303163,1.097622990012169
0.893914367854595,0.9989161753654479,0.9764119488000869,0.7911261816322803,0.9989161753654481,1.071262433230877
0.8626612237095832,0.9598806253075601,0.945987339913845,0.7570786237716673,0.9598806253075599,1.0383439165353774
0.8559509901702406,0.9366718757152558,0.9332895618677141,0.7319226337969302,0.9366718757152557,1.0245527511835097
0.8226412458717822,0.935843189060688,0.9137298142910003,0.6975395666062831,0.9358431890606879,1.0050882920622826
0.8199613894522191,0.8939836837351323,0.9195193049311637,0.6864375528693198,0.8495335018634795,1.0192465239763258
0.7797796078026293,0.8842172569036484,0.8789529800415039,0.6585472834110261,0.8234542271494865,0.9764037141203878
0.755936333090067,0.8724023175239562,0.8453532958030701,0.6313450922071933,0.773505672365427,0.9469455799460411
0.7475235664844513,0.8623753403127192,0.851243840008974,0.6261622805893421,0.7702230884134769,0.9503417474031448
0.7284570269286632,0.8325242108106613,0.8227031412720681,0.6139447849988937,0.725167514681816,0.9370254120230674
0.7186368007957935,0.83009732067585,0.8227437424659729,0.595198228135705,0.71905835673213,0.930856242030859
0.697111620530486,0.8146327865123748,0.7928365489840508,0.5867570374906064,0.6971248811483383,0.8945068335533142
0.6840967437624931,0.8010363566875458,0.7722473606467247,0.5588690285012126,0.669343301653862,0.882492583990097
0.6680512182414533,0.7680786688625812,0.7714913544058799,0.5581277335062623,0.6479838578402995,0.8750295811891556
0.6578670969605446,0.7611099997162819,0.7557956048101186,0.5489983670786023,0.6305512095242738,0.8716291485726833
0.6445181840658187,0.7595541141927242,0.7397570607066154,0.5602811761200427,0.6440053585171699,0.8384305392205714
0.622501059770584,0.7499724216759205,0.71319294847548,0.5199037105962634,0.6301708544045685,0.8295741805434227
0.619064744412899,0.7372576090693473,0.7159689380228519,0.5359553354233503,0.616278358399868,0.8196652458608151
0.6096679671108722,0.7176150619983673,0.6983794182538987,0.5233966239541769,0.5998409759253263,0.8196302258968353
0.6099970456957816,0.6987259314954282,0.6926068462431431,0.5100218573212623,0.584810052216053,0.8059788003563881
0.5920779001712799,0.6995253661274909,0.678502290546894,0.4950270801782608,0.5908548724651336,0.7909995013475417
0.5733038089424372,0.6927993071079255,0.6612810504436493,0.49859940703958266,0.5966819792985916,0.7784917005896569
0.5696221283823251,0.6670466338843106,0.6463592994958163,0.4956119952350854,0.5780540342628956,0.7656911157071591
0.5669387559592722,0.6694051118195057,0.6525542896240949,0.49728081077337255,0.5836637195199728,0.7698779462277888


==> plots/data/mnist-weak-loss-std.csv <==
ChismeDFL,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,FLIncrementalClustering,GossipLearning
0.018641232663918685,0.01864123266391868,0.018641232663918685,0.018641232663918685,0.018641232663918685,0.01864123266391868
0.029902758098522598,0.028913776752860776,0.02930042115276719,0.03014635351636155,0.028913776752860776,0.027581669024225864
0.05266074019096195,0.049438320398028,0.05062780090721238,0.0653970167094873,0.049438320398028,0.04329056534170387
0.08533680111261617,0.07744565830228466,0.08147996129636127,0.12640135484804285,0.07744565830228467,0.06601921592444723
0.11502861284534423,0.10666982982761956,0.1121909655389334,0.19594247438141912,0.10666982982761956,0.09210095827617303
0.13753529919941682,0.13097158906535608,0.13510396237466918,0.2524288681311613,0.13097158906535608,0.11691614643035553
0.14801418909533456,0.14464823674785812,0.14747747146087303,0.2737381214718292,0.1446482367478581,0.1355639186335123
0.1493627431860407,0.14869049930429018,0.1511109038500898,0.2709111156514345,0.14869049930429018,0.14385143414386536
0.1452332753986517,0.14526608167347738,0.14792449215481165,0.2543350717449663,0.14526608167347738,0.14659774309365697
0.14345856182422248,0.14641051129322374,0.14794972188300184,0.23529106551351697,0.14641051129322374,0.14529660007018236
0.14580234945739484,0.14959632734781905,0.15070642016733846,0.21917293377643493,0.14959632734781908,0.1513843526977128
0.1435666750861925,0.1470332357135688,0.14759638512441453,0.20552963207944575,0.1470332357135688,0.1443242569879113
0.14030660715713023,0.1518372856211467,0.1470931061059623,0.1919277104798876,0.15183728562114668,0.1464549319909178
0.14536527398434926,0.15020190013467274,0.15201894013809397,0.1841468872531829,0.15020190013467274,0.1494390110193333
0.1415544350037094,0.14892115660976446,0.15052427800391527,0.1733993053628129,0.1489211566097645,0.1468145173422993
0.13916682900195404,0.1492707483188822,0.14771614418475637,0.16442665197613432,0.1492707483188822,0.14910830049331236
0.1369073416757488,0.15079687167899142,0.14755972412769308,0.15326619431225016,0.15079687167899142,0.1469190438539453
0.13806583031462472,0.14819182783044677,0.14500107325260242,0.1529335507663185,0.14819182783044674,0.14337550371984717
0.13381546637175226,0.14523963424507427,0.14357214180587552,0.1439619446883517,0.1452396342450743,0.1412195908718279
0.1410638932736664,0.1498129392547419,0.14795893347895045,0.145319663963802,0.14981293925474187,0.14814086933653806
0.13902983463397103,0.15136946971264648,0.1472139583092575,0.13785494929577605,0.15136946971264648,0.14373961296604465
0.14245714960405356,0.14401109995915706,0.15019538466245946,0.13884660482913339,0.14257014631551038,0.15279092533164607
0.13747358434731838,0.14313412078191096,0.1458286341250286,0.1336962217105089,0.15094482832699335,0.14850188802727118
0.13131623859309222,0.1456578891597428,0.14122312613017005,0.12714000482569532,0.1510456580294307,0.14601501985849916
0.13671740117371045,0.15115528082796445,0.14944495678499536,0.12910710205475368,0.15906644147323448,0.15384555168425368
0.1335436122263586,0.1404889354267666,0.14302170744697768,0.12795522665261264,0.14692756130867035,0.15059718549052065
0.13200323219608892,0.1456062283469044,0.14691352213404896,0.12435976461638262,0.1535833658170266,0.15726297597593936
0.128056730858439,0.14411475636016235,0.1389297461659977,0.12264728265959461,0.15370347002964319,0.14713426553872638
0.12819821693276506,0.13938904893613407,0.14100462675733288,0.12062365305831553,0.14810320096752394,0.14976325475536328
0.12826794848474418,0.1356659020081395,0.14041044120270008,0.1203743133592503,0.14525076542326779,0.14748456164526455
0.12352663931805283,0.13801476523651196,0.1368317968675552,0.11559967456373224,0.14315332008518616,0.14674670041499271
0.1278155034053433,0.13794324152177104,0.13744590130111103,0.12415956755523042,0.149724014805819,0.14687887222665502
0.11971195398125081,0.14204266345037303,0.13354466722844155,0.11453042864956982,0.14812167629453996,0.14263366277209727
0.12456120992319661,0.14284390964053412,0.14086450616354673,0.12223956769883546,0.14833543491524737,0.14808460328738213
0.12392926425609867,0.13366374811600404,0.1352221773495778,0.11927964672961086,0.1397227522961304,0.14503210103722985
0.1223068757979882,0.1317640116468076,0.13330550991500484,0.11358875220449431,0.14044323831619313,0.14406012750367136
0.11805637538796956,0.13536764347491503,0.13034169341738694,0.11027108982942453,0.14233333997000913,0.14349397226817434
0.11547822349437627,0.13698853388304136,0.12576395960217393,0.10914566456343724,0.1474246380859973,0.14086804441720885
0.11771660700072466,0.1380437857177484,0.1285635015692417,0.11475540125310166,0.15010821762434107,0.14214808204468138
0.11718829506645363,0.1291451321717206,0.12929139271562462,0.11409402395311945,0.14506218955920563,0.14242407182369973


==> plots/data/weatherseq-strong-loss-mean.csv <==
GossipLearning,FLIncrementalClustering,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,ChismeDFL
1.2419210703267338,1.2419953803456814,1.242031356629554,1.241968538927424,1.2419878038581569,1.241963687076427
1.2521900964940822,1.2519840823782704,1.2520195174062114,1.2522222999288912,1.2524785001913292,1.252261415595508
1.2510364124914808,1.2530084840663358,1.2530440278792048,1.2532238436509664,1.2546659161499178,1.2532619202817186
1.2429679378719947,1.2417978659545053,1.2418338348112021,1.2417264790606863,1.2463067218636712,1.2416388968223326
1.2318313236908311,1.2135555248293532,1.213592263381751,1.2136000289381785,1.2252489762738525,1.2131351155551542
1.2021077542465963,1.1608907340375028,1.160930447740843,1.1608297061604478,1.181971850691533,1.1595523684720779
1.1574934818587108,1.0728290286979265,1.0728714699907964,1.0727893544909688,1.1117467617434573,1.0703644697232466
1.088514427362238,0.9848567493351015,0.9848981512092387,0.9846347217172939,1.0315055442433863,0.9828275149806386
0.9961282339687608,0.9427606230508806,0.9428005963237849,0.9428613936010461,0.9705304049550707,0.9421649678121151
0.9535171678756531,0.9285103411541729,0.928551792597131,0.9287439708433181,0.9389267888258106,0.9281200813208189
0.9294655095525197,0.920869943315582,0.9209113301582657,0.9205726279461324,0.9248375032606229,0.9195336526977026
0.9219223584425702,0.9150661249930864,0.9151076210641923,0.9151740691218591,0.9171325170172666,0.9138094367073174
0.913886658921214,0.9108295114220611,0.9108706224380279,0.9108877358519167,0.9109997639097005,0.9093803222587399
0.9108448771585371,0.9071034693381093,0.907145009468342,0.9078015423497191,0.9063370254575198,0.9061779180816278
0.9123167164853735,0.9043294659422779,0.904370673293026,0.9046532957524973,0.9018912023431622,0.9029122682815939
0.8999693844895652,0.9018944895868086,0.9019370586775164,0.9022420309172987,0.8982881056359202,0.9004083315053774
0.9075753140073365,0.9000828604112819,0.9001241523997293,0.8997480346572764,0.8947834559153868,0.8977766562182433
0.9092318478150074,0.8978335954799945,0.897874669728028,0.8977370033547394,0.8914911638138788,0.8955922853040642
0.9084660360731248,0.8957198806906502,0.8957620066267391,0.8955285543959633,0.8878026036062835,0.8931896338702597
0.9047001415986432,0.8932342366104145,0.8932761208670179,0.893823123922719,0.8841122238841364,0.8912534296826767
0.9003506800553721,0.8904653771268681,0.8905092887876811,0.8909076087108667,0.8781970500839693,0.8880554569445072
0.9002967263756348,0.8877313433888907,0.887776350120882,0.8875940032538162,0.8710069923527876,0.8843000903827443
0.8958557442211151,0.8838920921152317,0.8839403315843894,0.8836185660074549,0.8621786322061855,0.8797708128582958
0.8921836653565425,0.878573479502259,0.8786249013578963,0.8789251672765808,0.8518014923739252,0.8743002212316273
0.8909977629002896,0.8720123814700778,0.8720686426077745,0.8722057883703062,0.8397667039664835,0.8666534505471203
0.8866292058794559,0.8635935764807543,0.8636543207942213,0.863431415830889,0.8263123020063928,0.8568702748599876
0.8824279519447447,0.8514610366876433,0.853264769245051,0.8532175168313445,0.8124941560571601,0.845765284432425
0.875401241098596,0.8396604876916248,0.8415101602463351,0.8412617589016913,0.797449982609485,0.8330082434350333
0.8768233132247859,0.826687233659416,0.8276350458954801,0.8274038979016447,0.7806603510519348,0.8184502360179078
0.873876207310819,0.8135504817238465,0.8128974453467385,0.8126769656830395,0.7627777164043661,0.8030875181684449
0.8692566617647178,0.7995426596379898,0.7963755043830986,0.7970568880385,0.7439333463078373,0.7871520812788293
0.8550292498770536,0.7859071119289146,0.7798468306078997,0.7794057617266206,0.7240457020874205,0.7695781710264884
0.8428907251258269,0.7716002729219945,0.7623799806266192,0.7619070766152262,0.7054061844824465,0.7525514267788878
0.8309650705685402,0.7577913302699009,0.7459043700108974,0.7454738992196832,0.6891102548203725,0.7367935494115739
0.8180650095554557,0.7437666794524529,0.7294511333428422,0.7291077482552658,0.673652044305359,0.7210815532299744
0.8047619251916621,0.7306494858194792,0.7144371424714604,0.71421440777456,0.6602273227247465,0.7067885022878834
0.7944064251728647,0.717555064328637,0.7000256700568106,0.7000138181922106,0.6482274004522842,0.6930818965568143
0.774168840879235,0.7059069832329817,0.6871824856421742,0.6867272765534562,0.637502143614959,0.6802039693726205
0.7592416245343155,0.6941499319853237,0.6743941021377496,0.6742174413761401,0.6278444662516572,0.668050057080054
0.7458069028470151,0.6839869593315203,0.6634385973460212,0.6630956296635675,0.6196267552997285,0.657323529972439
0.7349491472841734,0.6745124934615065,0.6534637706125521,0.6531894418812672,0.6126761923014455,0.647802928496478
0.7203382033297208,0.6661002547216897,0.6446914049445414,0.6442746950293379,0.6065577248670656,0.6392692637402921
0.7077882613655881,0.6577568983000898,0.6362385673223468,0.6364001101693688,0.6011710906993267,0.6317248089566565
0.6943983998428052,0.6506078185449452,0.629131927623137,0.6291160224311323,0.5959842290089745,0.6247387634248351
0.6860032729053164,0.6437831034212165,0.6224679979002599,0.6230459024381392,0.5919486948587239,0.6189580185330494
0.6733118818349232,0.6382090936271793,0.6171994457230104,0.6164270290587169,0.5872025329398823,0.6126074584367109
0.6681330932047795,0.6326607225713536,0.6119846123074888,0.6118019446686189,0.5841004368197933,0.6082251337797021
0.6588778821784214,0.6273555452348776,0.6069745111306478,0.607003859413721,0.580691531399294,0.6036489001534746
0.6495080399165769,0.622780461550256,0.6029574030111446,0.6026358862522727,0.5777448645373381,0.5995110714364872
0.6417490478190326,0.6183917210635644,0.5989999392746029,0.5989292453661869,0.5751040337632577,0.5960123277539359
0.6358327827577775,0.6147486711259673,0.5958851443969858,0.5957524289306428,0.5729447384189065,0.5930030793752569
0.6295360118890317,0.6107338982795685,0.5924956296553713,0.592760801374721,0.5707694232811873,0.5901645666603238
0.6240995772197274,0.6077771052819086,0.5899929454782686,0.5897040893895038,0.568648854101864,0.5872529300114934
0.6182000034454289,0.6042717986205628,0.5870711211210992,0.5866428989010403,0.5663636766243061,0.5843120135109332
0.6150041343237037,0.6011336973469932,0.5843235423719307,0.584716991623059,0.5652635833243056,0.582510476226429
0.6107535114589663,0.5983920775775586,0.5820647462147462,0.582185792917964,0.5635243190404516,0.5801005880539899
0.6062722910703848,0.5959852251622878,0.5799289878817171,0.5802993415681329,0.5623203167463544,0.5783205136849494
0.6031601753837109,0.5933381625458728,0.5778503372273462,0.5779921194748963,0.5605940369993077,0.5761273871011352
0.599909164921508,0.5917083251284063,0.576525577977573,0.576034024873381,0.5592439494512466,0.5742754070796783
0.5968933512350373,0.5894935948368905,0.5746517577061844,0.5744297254475832,0.5582388192839368,0.5727579031544328
0.5952830137710855,0.5874738295211543,0.5730017965165912,0.5727002194348123,0.55702093445312,0.5711191580080773
0.5932374894176354,0.5861865561682197,0.5720398842140862,0.5718403210292681,0.5566581714137476,0.5703421633234093
0.5904295539722949,0.5841157587235564,0.5703785372784879,0.5702690750852153,0.5554462571771137,0.5688350472335326
0.5876839187486977,0.5825405104683024,0.5691155632272175,0.5694273897548715,0.5549771281082272,0.5680587431515474
0.5843140864001862,0.5810527272570849,0.568009175762339,0.5677639075303293,0.5536199206089853,0.5664410136492896
0.5837810174393092,0.5796532480483155,0.5668630360463408,0.5669847027569168,0.5532179849463579,0.5657121632924308
0.5815585738494804,0.5782428855682191,0.5657501025041852,0.5657180991785127,0.5522152431515756,0.5644831424610781
0.579763003978828,0.5773910340556477,0.5652277366966306,0.5648074727815635,0.551585368584604,0.563608089162658
0.5772398159217138,0.5759614139174974,0.5641229270804228,0.5639890140023343,0.5509306761069434,0.562816724782861
0.5746871689857002,0.574380592092687,0.5626462277072496,0.5628918512929013,0.5500429318906521,0.5617416215063917
0.5744807206577043,0.5733985494623549,0.5619627130055402,0.5622199169766262,0.5495890611065133,0.5610894102635372
0.5734328917372739,0.5728406971332844,0.5617889106564214,0.5616298528399738,0.5492292375678592,0.5605290506199547
0.5711021928313502,0.5715590719173106,0.5605509654411936,0.5601357288631715,0.5478758687196568,0.5590475647080635
0.570083447656295,0.5704862540160389,0.5597323232877564,0.5596953590368295,0.5475913338653379,0.5586180109810497
0.5685915713747524,0.5690733759867788,0.5586695100487096,0.558864125702712,0.5469194884035642,0.5578056432444766
0.568987950743632,0.568958561143784,0.5586323263305906,0.5584394834703561,0.546708491921985,0.5573994266829285
0.5676862120654546,0.5678969355558424,0.5577467746475512,0.5572610055529634,0.5456411369766904,0.5562358400255989
0.5682836370121497,0.5670856071091652,0.5569808630010835,0.5574168805191858,0.5459256323989112,0.5564024282540267
0.5665972007570557,0.5660618657447062,0.5562414605527576,0.5564214292861771,0.5450401468858563,0.5554112191595728
0.5652862496112931,0.5653358928997874,0.5555931256005402,0.5557239085688583,0.5444208500515172,0.5547273133408039
0.5633150834773656,0.564613667665325,0.5550676252014104,0.5544668115851293,0.543301806626288,0.553478422116105
0.5629791233094293,0.5639269752125782,0.5544037874359324,0.5547648011937549,0.5437502517716328,0.5537984228802523
0.5624002978781536,0.5629521648346428,0.5535063053016563,0.5538462722115524,0.5429358683564207,0.5528878291437994
0.5617422370319995,0.5625224992272614,0.5533150958772404,0.5529662104590182,0.5421790258196875,0.5520169133327122
0.5614786746085283,0.5619587608979563,0.5527296079980238,0.5525874916355225,0.541958129837939,0.5516439596780607
0.5606809089925188,0.5612855155481822,0.5522398667294239,0.5517779168128426,0.5411942112284609,0.5508369307045173
0.5595017463873747,0.5603819814789964,0.5515176368592595,0.5510188710277344,0.5404923451495584,0.5500941235372581
0.5587548024850075,0.5601818956892095,0.551366757243682,0.5510519685389497,0.5405663776307983,0.5501308075338235
0.5586088105583467,0.559076577187312,0.5503314412981778,0.5507307960292723,0.5403833553242234,0.549818155241494
0.5584960024510616,0.5585538380526469,0.5497451565356364,0.5498697963593254,0.5396885645492389,0.5489695414436127
0.5579233157839507,0.5579081291619152,0.5493018133876804,0.5494289696027037,0.5393600832542254,0.5485392419272992
0.5570452272073039,0.5577978473436654,0.5491440413602949,0.5489385100799845,0.5389703587069999,0.5480451487284697
0.5567048267186978,0.5573031575149806,0.5487892670278713,0.5482789949297247,0.5384705053638821,0.5474007302746038
0.5555943074908082,0.5566526366807131,0.5482115029332313,0.5478676759465329,0.5382741390043884,0.5470076277722156
0.5556206591726619,0.5560259055550221,0.5475654276230344,0.5476655675143475,0.5380639450643562,0.5468080330504675
0.5553075711652633,0.5556377839690548,0.5472859721405112,0.547014067392884,0.5374456111734802,0.5461615972489758
0.5553780925040351,0.5553355973016774,0.5471098065928799,0.5468230905894205,0.5374814274419776,0.5459770925383198
0.5548469241712458,0.5545093961272398,0.5462447564676359,0.546509168680259,0.5372343000618585,0.5456637470123518
0.5536931019114273,0.5543195048575602,0.5460580568661725,0.5459262970227504,0.5367760568129607,0.5450987875829229
0.5525770497712701,0.5535680375283883,0.5454141897910347,0.5450540122613601,0.5360681130275798,0.5442323803967967


==> plots/data/weatherseq-strong-loss-p10.csv <==
GossipLearning,FLIncrementalClustering,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,ChismeDFL
1.1793004316470437,1.1796848666954054,1.1795928838026681,1.1794194916322651,1.1794820922753704,1.1795038829341424
1.1978906619888507,1.1983105404943297,1.1983677023492936,1.1975680300757534,1.1979770426625214,1.1976265673469808
1.199395573086248,1.202565415470583,1.2024864551756993,1.2026126730236624,1.1995246330177325,1.2025966521527647
1.1919036312037552,1.1934867869945407,1.1936546143493731,1.19347353895808,1.1908843554196231,1.1929964501014294
1.1813525157167708,1.1602831637323383,1.1603897777037977,1.1600155143494066,1.1561687978176638,1.1585216812046957
1.1418575098880683,1.0808381620045147,1.080904385774067,1.0812052351673553,1.0776070564352416,1.0787056942101307
1.0717790298363499,0.9474502721120821,0.9476719130634615,0.9480107669533031,0.9493803831207391,0.9442781695554857
0.9721478947045915,0.859428952536099,0.8596724075164626,0.8596270840032306,0.8644128634751563,0.858163981348449
0.8744098624406167,0.8230204559645631,0.8231471113963889,0.8251861276688843,0.8344223648260951,0.8242763769101545
0.8352737158547231,0.8080998353460803,0.8081926549639452,0.8085697076761678,0.8131337949302382,0.8081651483121731
0.8118711424572517,0.7999476311825022,0.8001507386614427,0.7994512616053149,0.7974116221100904,0.7988748264224317
0.8013760236128389,0.7928534972929087,0.7928909436448642,0.7951766636554763,0.7884591961287142,0.7924729480749457
0.7919753278208884,0.7881470207076264,0.7882982209207738,0.7891524823764428,0.7770524912148216,0.7855348061927422
0.7893402685748389,0.7853732230919908,0.7853534143037978,0.7863135788983242,0.7695270602690157,0.7821823029701487
0.788963872227794,0.7815450187151828,0.7816687288749076,0.7826329661568437,0.7603770625008162,0.7773451433954706
0.7771280246603122,0.7793679702293974,0.7795811735433223,0.7796690241392219,0.7544478303222293,0.7746434788668269
0.784841550305992,0.7776535652599401,0.7777522221238212,0.7788340733136919,0.7511338252965167,0.7734361238926553
0.7855319613497493,0.7760814645019091,0.7762893395279037,0.7751907866283275,0.7440041865149251,0.7687800444077582
0.784715611408372,0.7730410262806983,0.7732361413530647,0.7735610861872284,0.7396791371361818,0.7669023844608761
0.7841629632020714,0.7716406501724243,0.7718121534942184,0.7731311804564488,0.7346053313709424,0.7650310119773773
0.7775821972216985,0.768096398028214,0.7682024597372732,0.7695951172161416,0.7265464934835872,0.7627258132384055
0.7759735785290284,0.7647845294809558,0.7647879225217238,0.7647392132163575,0.7185789090204532,0.7577662949841585
0.7740892885671116,0.7601698060041115,0.7602582799962851,0.7609162656642044,0.7117658423011579,0.7535964213495572
0.7699355829078046,0.7555446532961159,0.755566087237621,0.7557930479465611,0.704022236757952,0.7471384717840309
0.767156011620832,0.7478950185355635,0.7479013681835636,0.7488815959114897,0.694936504821828,0.7397728685773585
0.7630793034092711,0.739644969899522,0.7396514129969132,0.7399780226376755,0.6840932942735738,0.7301997285548941
0.7602779260480387,0.7217430655926953,0.7324849318199793,0.7303296580753967,0.6732836279762026,0.721045990774129
0.7537071850031835,0.704055433088539,0.7199622904558151,0.7194444681975839,0.6604051695133638,0.7104697153241609
0.7548405319430391,0.6883590617903665,0.7066438689791517,0.7067711497641531,0.6446153691147837,0.6965987943334873
0.7513271158821325,0.6712830161558494,0.6900888821140951,0.6933307149586606,0.628538403482562,0.68219811292569
0.7455971054891226,0.6575096680009617,0.673453696989705,0.6769341412407311,0.610452864901923,0.6663483611620584
0.7279216970491204,0.6435427241067907,0.6596332506407437,0.6594810733844292,0.5925445490774762,0.6495540777106387
0.7165699760669849,0.62880373854765,0.6425431090113438,0.642369596447265,0.574662159469779,0.6317288022476122
0.7031905526833466,0.6132511449635687,0.6269375198683333,0.6252587286430487,0.5643093065706749,0.615563438698359
0.6958556812784038,0.5997773417467158,0.6092826947395888,0.6099204285651018,0.5517057483549755,0.6013606472400155
0.6814103066014747,0.5878527338514319,0.5942051082365949,0.594326571811042,0.5418316171410549,0.5868244823797251
0.6713551321647704,0.5777570019543359,0.5813375129290689,0.5815833338337583,0.5313443418023045,0.5749822731414928
0.6531924502299303,0.5700210402558841,0.5700231356947286,0.5682877611763231,0.5220253010851447,0.562137975496358
0.6396118800554095,0.5615373646717999,0.5589338971412051,0.5579170511002097,0.5119904842275027,0.5518127253343649
0.6270201997161169,0.5525085285630222,0.5479938416859751,0.5476384829620772,0.5046278545165854,0.5418917264403631
0.6181650644774481,0.5455137708631453,0.538854457588376,0.5400276392377744,0.5007844609078673,0.5347249872691727
0.5999310329752817,0.5391475716316826,0.5307537316062565,0.5284619080768577,0.4912167220962817,0.5236713284426688
0.5901903089773022,0.5316396690849712,0.521334311827522,0.5223776099772504,0.48763514324731744,0.5176966344044414
0.5747773083222696,0.5279605626983517,0.5148310040000414,0.5125125649369145,0.4799030584113497,0.5080334695504646
0.5681884164683086,0.5211999181486606,0.5063062872052396,0.5062608006919165,0.47588627048402365,0.5020935495205443
0.5543597159190119,0.51820603940422,0.5018914000914276,0.5007500474950792,0.4723230807022793,0.49686632367509176
0.551869103432598,0.5143445640114462,0.49736352744180246,0.49632479681160785,0.4693796569120219,0.4926802621032833
0.5422906882278777,0.509773333720698,0.49227756284878066,0.49061235081910126,0.46508781591182635,0.4873171817425419
0.5340375373379104,0.5056775554062944,0.4849934368967685,0.48849116429649203,0.464222259811333,0.48542853899390426
0.5266904493628165,0.5016353644586212,0.4822124103201888,0.4836752699434034,0.4608323146691775,0.4808863708968087
0.5202122675284447,0.500082254891409,0.4799464575808466,0.4803376077920655,0.4584358945007345,0.4774148278349187
0.5137008390092664,0.4959943336984652,0.47704046571904,0.4766619908547603,0.4557947025674884,0.47411372612020486
0.5075053387105444,0.4926156022120726,0.4751919856475828,0.473250021601388,0.4532697599241937,0.4710251668067179
0.5028689304025183,0.49013593222943225,0.47194572347631936,0.4716153090750084,0.4524520555308953,0.46932811217564274
0.49918848241440483,0.4884607410161749,0.4693355113790197,0.46926326205562774,0.4509432670361542,0.46706460494841817
0.49648934578289644,0.48549109834229476,0.46759373720306296,0.4688146025424692,0.4518278167114816,0.46681425659839415
0.4899491792385446,0.48283205502814447,0.46526237440681584,0.46405068759845336,0.44718531721588217,0.4621556136698613
0.4859543331955011,0.4811702440952011,0.46422864844541273,0.46161881339591815,0.4457301577546202,0.45969448752296355
0.4840589030526087,0.47914949084087716,0.4613160312626031,0.46152672604147327,0.44614339562436,0.4598686303987377
0.4803642490838761,0.4765298704446346,0.46019537482221473,0.4597891264161204,0.445527567859821,0.4582959579017066
0.4792395127439268,0.47387667878896583,0.4586381950991403,0.4578979401735477,0.4441280964895189,0.45639924484389305
0.4781589773591658,0.4734638767338142,0.45820263505341063,0.4576443706739081,0.44415065994614683,0.4562530415307223
0.47455880094842595,0.47193694821655185,0.45714806711655775,0.4554743649488054,0.4427447654546087,0.4540975449624385
0.47283581485812864,0.47158442170912074,0.4559597567353675,0.455977004609284,0.44374434823085057,0.4545581216853976
0.46989184776141246,0.46899005545987943,0.4544377675535389,0.4546089731521083,0.44250150797944743,0.4534071619207601
0.47012037806881274,0.46844411239836664,0.4541304847042297,0.4548324945057248,0.44320765266881046,0.4535737289949781
0.46776571316033055,0.466075161648413,0.45296118411206376,0.4540893268712611,0.44264797365310005,0.4529960388952696
0.46433000534347674,0.465844140453789,0.4524002266100282,0.4516890301258967,0.44087480577668575,0.45056707527311574
0.4638340015753026,0.4633272055809642,0.45178361703142467,0.4519540931909053,0.44090133395494974,0.45076838108247297
0.46072776839748353,0.46310223402970596,0.4510630399892712,0.45100499745928235,0.44008353295967706,0.4499532056568553
0.4616998114791628,0.462896696857096,0.45037230887757207,0.4515455251113156,0.4413787388828815,0.45045297079805796
0.45766728198200685,0.46217825828357867,0.4491205695985726,0.44802395344333323,0.4379612430353573,0.446906831645244
0.45708993742720533,0.4610143534601826,0.4499156729208555,0.4479347461223591,0.43794789187656646,0.44683311139928006
0.4551211638876455,0.4608887020927208,0.44941135775084695,0.44691790903061424,0.43717823201706696,0.44592606323724726
0.4549071864174482,0.4591939800490655,0.44753208996942706,0.4483004025611205,0.43845951149776524,0.44738297963005397
0.4546137719242079,0.46066140824482776,0.4492668521388182,0.4465701638646734,0.43747482597552395,0.4455683521903636
0.45509266449976526,0.456647534894038,0.44494956044405526,0.44692662777150244,0.43741761999598466,0.4459078599300119
0.4541495405999799,0.4565317335880287,0.445819993244881,0.445839457743056,0.43629510658012827,0.44470633585413855
0.4548259193424962,0.45701892981366693,0.4465584225341591,0.4469012581839519,0.4377858130655709,0.44585553965463753
0.4512877265340708,0.45638372466176147,0.4467866258148093,0.44428778554716236,0.43538876485191735,0.443218725336657
0.4504065222286234,0.4546346737632168,0.4441273171162097,0.4442789906232841,0.4357046494787615,0.44329319732365635
0.4495550375089036,0.4553137548947974,0.44508981171243645,0.4438992603400319,0.4351281934783311,0.4428085813090019
0.4493783728886486,0.4535614188623176,0.4434988859526162,0.4438970159386122,0.43563754711388003,0.44295979794501306
0.449568697422948,0.45424139463453084,0.44410343109695805,0.44363034145227953,0.43522814107390967,0.4427883418537788
0.44808983463194313,0.4519820282011399,0.4420564835064596,0.44189702540696413,0.43342645549941616,0.44095455246107124
0.44758989724653525,0.45259245313685675,0.44325227442088827,0.44130499479577623,0.43341163258799065,0.4404230115796987
0.44753232326714065,0.45194860520766045,0.4427980542199073,0.4416528606153404,0.4335879962484132,0.44085757660314023
0.4467456391050912,0.4526743575832679,0.4430231894700125,0.4415137080412958,0.43353745776859814,0.44064575875139056
0.44532474452454174,0.45004362486772137,0.4404767821571123,0.4403721537975602,0.4326449640127074,0.43957297224746067
0.44627241517872257,0.4502103262823494,0.44019236188694594,0.4408913625268924,0.43280428749542843,0.4398922076314426
0.4451789398967956,0.4514095300838947,0.4414433191192346,0.43947600559070854,0.4317862580679892,0.4386379879829896
0.4456224745056775,0.4487998100909013,0.4403235516791695,0.4400575241741971,0.4322339923768272,0.4390856836172785
0.44460206944502495,0.4486238031488539,0.439846510479309,0.4386419052005504,0.43169671174974317,0.43792999790593057
0.4456570438074093,0.44801168999787433,0.43882940359714073,0.4401180606950311,0.4329127494997084,0.4393232117524325
0.4447024231998232,0.4476091815707377,0.43890765178210345,0.43908949644275486,0.43224398396647834,0.43826903308418413
0.4434022044557784,0.4482461619363559,0.43865603449579393,0.4380897119313788,0.4314067769879801,0.4373045110158509
0.44518475389421197,0.44632761068409343,0.43852009295789457,0.4390792871112559,0.4325597226712625,0.43814006437343544
0.4438923046166811,0.44810346011608104,0.4395476419339819,0.4382964921349781,0.4320388411188756,0.4375059771693935
0.4421381869715508,0.4479902279127424,0.43884391071182816,0.43683816631679295,0.42960815626327087,0.4359171860097947
0.4425980948866051,0.4453574096349342,0.43669888639004534,0.43763001722383593,0.43069909962397884,0.4368318342197799


==> plots/data/weatherseq-strong-loss-p90.csv <==
GossipLearning,FLIncrementalClustering,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,ChismeDFL
1.3042843891802376,1.3043129844443317,1.3042474608974988,1.3041777627674225,1.3043281821275292,1.3041561994217004
1.3040870301729817,1.303942737217338,1.3037508521663876,1.3039313504081287,1.3045105472753842,1.3037552189165644
1.2946700413396863,1.296426896532144,1.296412760612368,1.296730222598879,1.3007001411459842,1.2965152028011182
1.2811940523562955,1.279937849886739,1.279717050948938,1.2783992017599985,1.2891875571939349,1.2785387438424742
1.2669127468411672,1.2466635152689842,1.2466820526857914,1.2466048245763475,1.2645249048069203,1.2456751919315492
1.2391654108470067,1.202967043517999,1.20279563999045,1.2031225486439783,1.2342536112587614,1.2020714915551993
1.2028284592753127,1.140806798716242,1.1407855896107528,1.1400786987000797,1.187003200702678,1.1381493990281013
1.1517146049863163,1.0677581319362575,1.0679611502514517,1.0685740217381934,1.1222584197377565,1.0666218040854927
1.0750163377134596,1.0372681485484914,1.0374340684490215,1.038267347122495,1.0606602683050503,1.0382691940120374
1.0453706125391915,1.0292717303343712,1.029511523308795,1.0301716664497773,1.0396654368529301,1.0304402508178887
1.0265850020387814,1.0232362667919213,1.02333751493565,1.022845263185416,1.0336027190031212,1.025212095673213
1.0241522591823682,1.0188278728401745,1.01894598644753,1.0197181264664572,1.030382805064433,1.0220112545801077
1.015776362272067,1.0152786532187825,1.0153104815979386,1.014754744190685,1.0250596624444681,1.0170604597671185
1.0143485096590064,1.0116297345595044,1.0116477531172172,1.012703135508727,1.022537135573697,1.0152780032794124
1.0175276222227214,1.0084937558833729,1.0086194900237737,1.0111517473969713,1.0208780432104796,1.0139417260610868
1.0054375175704535,1.0073937426652249,1.0076122191303698,1.0073775750314278,1.0167899726807685,1.0104588568164277
1.0126519932161224,1.0048481356116972,1.0049605541044528,1.0051492442056498,1.0137565097996437,1.0076467721918234
1.0127302469637942,1.0034961326209109,1.0035975745772514,1.002976060407745,1.0119809944016258,1.0059396342016385
1.0111791722941723,1.001557221020438,1.0016701679164746,1.0003767077294268,1.0083082490974076,1.003161112943712
1.0086091212662434,0.9990318304554106,0.9991349210563626,0.9983859160299363,1.0051142310058423,1.0006988662659575
1.005780788822222,0.9968297250813466,0.9969482429517112,0.997510841836595,1.0011095258380087,0.9989909938619088
1.0060688621766187,0.9938695977772682,0.9939929633047012,0.9945434593249113,0.9948693347173029,0.9958383080398967
1.0020310912883654,0.9900185122163223,0.9901447333134205,0.9908735376825144,0.9851808512582989,0.9909945152972597
0.9984654748491398,0.9852143795635412,0.9853321629754982,0.9849384576226784,0.9721980624854992,0.9842702576569715
0.9973185382973649,0.9784847007455083,0.9787028194799215,0.978514475622696,0.9591813057897974,0.9767919635977713
0.9933363430809159,0.9691792055730607,0.9692866873887164,0.969195916257553,0.9433091595874021,0.965827698628875
0.9894039270101729,0.9657523956838566,0.9587975726501542,0.958068131431006,0.9278409561536809,0.9531179355452795
0.9842104076655337,0.9579463481909458,0.946084208880585,0.9465784619160666,0.912011186972946,0.940195629621243
0.9817188138277552,0.9473243605857875,0.9324171246392127,0.9288954927363233,0.8922381873763445,0.9214099244995526
0.9800004857668887,0.9333756415808989,0.9142080726793463,0.9132846322450013,0.8734237236961925,0.9046142787448225
0.9761486692143116,0.9220006636977927,0.8960517996424381,0.8982175494481458,0.8537712966234619,0.8890422063587232
0.9601510051987692,0.9101213728551095,0.8787653052894416,0.8764070017543302,0.828719907890843,0.8670951368836826
0.9500246313426474,0.8964753795557878,0.8599672404378826,0.8603443256392446,0.8095357569696119,0.8514189147470506
0.9365731307440814,0.8831340087978883,0.8439052155347967,0.8430224681538682,0.790641877914508,0.8345783557447534
0.922275869270654,0.8683679862426583,0.8251519593941006,0.8252435570956316,0.771961093570842,0.8172429917408843
0.9084514669495449,0.8562934865622676,0.8100516584075046,0.8108690806690713,0.7570212508740022,0.8035196691646187
0.8976455901498558,0.8420844271611864,0.7965878967531003,0.7956471852812621,0.7433308788471144,0.7886285834236966
0.8757097272818288,0.8297875459748388,0.7806428646985668,0.7823367019037374,0.7299887465114062,0.7758561718628502
0.8601556464845067,0.8159236883097344,0.7702336459389428,0.7681792496838854,0.7203797146500458,0.7620556610230776
0.8438151389710606,0.8028184764745446,0.7581982480819837,0.7556565345520654,0.710275855014046,0.7497880249064686
0.8325363248145712,0.7919167839106156,0.744856259851768,0.7455538701079403,0.7041530299440761,0.7400934273709856
0.8193035710945996,0.7812522458708424,0.7361542674626391,0.7370011462808377,0.6982141197294308,0.7319063688653309
0.8053782432928638,0.7714337053329312,0.7273816670883738,0.7267647618827024,0.6915006136317247,0.7222097901342794
0.7892738782906479,0.7582649232917744,0.7180534195066425,0.7185121740019433,0.6845602102214237,0.7141432060449072
0.7803213588272748,0.7500031901824296,0.7120449516127823,0.712799411145429,0.6811802023012865,0.7087882813522729
0.7691698179568655,0.7446201215013337,0.7060874709153617,0.7062522945213456,0.6764307975956148,0.7024635867881188
0.7611531144354147,0.736766875181574,0.701099645037555,0.7001326329154961,0.6723624418378212,0.6966192148639242
0.7520881258606502,0.7314656800773125,0.6959519298114795,0.6953611023220393,0.6691214451951569,0.6922463741093845
0.7421141261116572,0.7245645920145721,0.6913885971660404,0.6910854347001449,0.6658852620918938,0.6880817659048899
0.7333060212177425,0.7180447750484888,0.6860411028283808,0.6871853501055187,0.6634753877578621,0.6845475425497987
0.7267726014835652,0.7134177867568372,0.6837541783052808,0.683086076648816,0.660225934366131,0.6805808168404017
0.7185867567148785,0.7090877286792213,0.6796526134929484,0.6790756798982123,0.6571094331682829,0.6766768705956354
0.7155292726182894,0.704259184294252,0.6764693563780381,0.6780891172959181,0.6566562636380574,0.6757983440130317
0.7066934594933608,0.7016441702455407,0.6742302646689582,0.6734736146119341,0.6525400280127901,0.6712161787369882
0.7044633653791708,0.6971291576077105,0.6714891623550387,0.6726474889215872,0.6530932917186499,0.6706608212156128
0.7021564336986167,0.6932679559336312,0.6693329849223053,0.6712020648734264,0.6520384936621398,0.6692973010015209
0.694408070432347,0.6905381371265038,0.6668735283488866,0.6673908650338949,0.648981645286542,0.6655377481588599
0.6918288958935559,0.6871432635106054,0.6651076985870649,0.6645263377375733,0.6466653705375298,0.6627838235046851
0.688429576060511,0.68509149502701,0.6631767277290324,0.6628526915990716,0.6454170266736119,0.6612574377823184
0.6857403232961335,0.6823175183256098,0.6610039801462408,0.6613765065237469,0.6446983324501635,0.65997055548234
0.683646721056978,0.6797448912727534,0.6588252719256878,0.6595284315954009,0.6433245220455545,0.6580569899740635
0.6802890807000016,0.6800762423635035,0.6590264218335627,0.6580709903964094,0.6414803113559264,0.65664140879945
0.6786195003905642,0.6763941538976522,0.6568939651301954,0.6572907674742,0.6417338939276775,0.6560585096653173
0.6743366497137193,0.6748989131835699,0.655653543039163,0.6554508711541143,0.6396937006943941,0.6541281591536204
0.6713111176441787,0.6716824546960773,0.6541714887748677,0.6534851368706174,0.6380197779462128,0.6521442487128734
0.6713049428360165,0.6703121095873875,0.6534224361565162,0.6531863960924414,0.6385257947365278,0.6520188517022758
0.6685551658433124,0.6708043789532905,0.6515039367887508,0.6511262703632513,0.6361386482911912,0.6500443821357493
0.6677109012816085,0.6676921525001548,0.6513346624684284,0.6512385419041107,0.6360315134464134,0.6499729220157634
0.6641322432562421,0.6660601657326599,0.6489197695874478,0.6495139063731022,0.6354698934310927,0.648505471062704
0.6618800673277949,0.6646066847461196,0.6479728960876532,0.6482200907036243,0.6346317709427628,0.6472860016338962
0.6610533874761937,0.6628013227230094,0.6478566825757744,0.6472506219707648,0.6340910044258362,0.646183620289204
0.6603109627798481,0.6645753258222201,0.6475188457951684,0.6472033647050112,0.6333479093569182,0.6461003758010307
0.6575872694861226,0.6625530480321323,0.6456278833937962,0.6448233326135634,0.6313254068998448,0.6438418510623009
0.6576053953949691,0.6612595245934634,0.6450655309345448,0.645016672439552,0.6310361495505958,0.6439208922395059
0.6559747124237681,0.6587042146976686,0.6425774031588709,0.6440444919622614,0.630465466824239,0.643042295193856
0.6558830005351922,0.6579938707641063,0.6424750954084268,0.6430661052636449,0.6301357603098261,0.6421646833287853
0.6553146919652643,0.6560949892131764,0.642669454198289,0.6433617888137394,0.6302963171656738,0.6423159916654506
0.6542659521965765,0.6552114130380862,0.6407954831811189,0.6415821571455868,0.6289381225496968,0.6406267740423921
0.6524889542143083,0.65438403835831,0.6404623592344904,0.6402735486284095,0.6277272606122961,0.6393409262436336
0.6507288513766761,0.653153165331387,0.6398847646990466,0.6397123886456918,0.6273639280906668,0.6386735150865962
0.6495408995433241,0.6522198103214426,0.6390898519222553,0.6385808182337542,0.6258620414865952,0.6376354281529321
0.6483659624985815,0.6523422551567317,0.6380746136746456,0.6379819913482446,0.6262699602684064,0.637024682154837
0.6471721479281689,0.6494643773344849,0.6374600346186079,0.6364831854660716,0.624185049853508,0.6354731389565381
0.6470900338134554,0.6486361216153851,0.6367605378585087,0.6360432815284411,0.6241216924747802,0.6351082880674574
0.6474851865507356,0.6502728533608546,0.6374679140324611,0.6365273408658483,0.6241358142617635,0.6355568955361989
0.6471028829237283,0.6476844347287121,0.6354892988418401,0.6355812689581993,0.6237849257137338,0.6348033407094973
0.6446098863107876,0.6463275900768637,0.6342914035546501,0.6343212811559605,0.6221863421255031,0.6332952678295415
0.6440726288978476,0.6469365866940062,0.6350471787552683,0.6336205341637757,0.6221169544020353,0.632671476076371
0.6445246273154455,0.6448802423219494,0.6332610110795461,0.6339637877947877,0.6223586748410425,0.6330957790450326
0.6453541771529634,0.6441897731216124,0.6332065062974885,0.6343016131866411,0.6225694928682881,0.6333506819011075
0.6435770803929752,0.6434541821201363,0.6321590725392371,0.6328845986337738,0.6222398777085121,0.6320562234088094
0.6425955033131384,0.643028331584101,0.6313131009406061,0.6324155719168645,0.6223341283604821,0.631634714613807
0.6412920366863805,0.6427163914568254,0.6324960142139777,0.630984987641153,0.6198141894087645,0.630070329200953
0.6410337658011716,0.6425216920937569,0.6313957844664871,0.6316516028200538,0.6209544845697066,0.6308365673772638
0.6404858813807646,0.6402357200548903,0.6295646292465472,0.630750518259265,0.6202551520520316,0.6298722388946847
0.6402192768504393,0.6414239161586414,0.6308115632645493,0.6301689245235295,0.6197985604921309,0.6294120666077807
0.6412298695895203,0.6411886437164634,0.6303544207291378,0.6308941665613845,0.6213303903725191,0.6301266506707591
0.6392027294119895,0.6420210765872812,0.6299773240524368,0.6288326517920554,0.6182668258671444,0.6280787410399014
0.637708116595982,0.6390074396185673,0.6278312429939319,0.6280236708356242,0.6181589058914367,0.6272700958712948
0.6365111982327804,0.638506874666832,0.627844831611161,0.6269197318266109,0.6178192627745739,0.626096198138454


==> plots/data/weatherseq-strong-loss-std.csv <==
GossipLearning,FLIncrementalClustering,FederatedLearning,DecentralizedFederatedLearning,ChismeLearningBalanced,ChismeDFL
0.0488195232287532,0.04880855897081254,0.048730457143911894,0.04875741685221864,0.048781052595477,0.04883000969022396
0.041728871257793516,0.04199898208172751,0.04191306418222077,0.041736869085118505,0.041878387519750926,0.041788681100416544
0.035961330286942414,0.03564933580210085,0.03556762382168598,0.035473857518786525,0.03735894074210977,0.03555170158834495
0.032754537009982265,0.032147717463232986,0.03207483808719786,0.031881886021254836,0.03695974116630457,0.03205688607970049
0.03357597707343261,0.03466861875221026,0.0346288289635335,0.03471867887743444,0.04467358270541993,0.03507171083724132
0.0388627751798378,0.049001667025615786,0.048976471261560225,0.04895690559459317,0.06619493418678983,0.04962485508907587
0.052200655456163335,0.07421760686211402,0.07421176895015565,0.07389782488949623,0.09422317420873383,0.07443643676723413
0.0699808739502183,0.07765591470256586,0.07768550152991488,0.07787939818788055,0.09675073606130008,0.07781238047182909
0.07533959823823619,0.08072153590271391,0.08077613601953774,0.08022983543944825,0.08663508455831333,0.08051242748775059
0.07929384411302282,0.08334009517745086,0.08340192010581197,0.08306007268889726,0.08680105919155891,0.08392645512459099
0.08219363380839878,0.08425917448215876,0.08431803631374922,0.08428466981899908,0.09003981345140613,0.08612285653968
0.08405807980922883,0.08517674640116159,0.08523916696011341,0.08486921203931176,0.09245515163775925,0.08742742173520796
0.0847849037533685,0.08531483108519006,0.0853788395292409,0.0854801042653738,0.0946107208071039,0.08843675865535956
0.08524079748483152,0.08567965702373924,0.08574232988254278,0.08573951184669212,0.09611825114079506,0.08898698364804952
0.08610641028447528,0.08589914728181534,0.08596181525029375,0.08618154723109246,0.09787780281734561,0.08975469636640113
0.08644837277162906,0.08613816810442973,0.08620240935544035,0.0859739424750638,0.09850472186064879,0.08970496447619082
0.08648140661852523,0.08614777582632664,0.08620982803985718,0.08593616413683379,0.09922129907220827,0.08976629346965195
0.08638832871035612,0.08627137322690395,0.0863337083491681,0.08643211856289512,0.10061257562446793,0.09028887359521837
0.08616404279177502,0.08651226470756124,0.08657359271852047,0.08649100859274075,0.10148400442574351,0.09040038378697954
0.08560619499895412,0.08648832605542192,0.08655169665391928,0.08623015926923763,0.10208069332103258,0.09000067189842903
0.08670663807673179,0.08696449424301819,0.08702697833487914,0.08683253859011818,0.10354359271642609,0.09049024221902242
0.08725075318287259,0.08699914151528688,0.0870612160407364,0.08723718903536021,0.10435463317236165,0.09077667249366933
0.08663416439988607,0.08696319552084564,0.08702370463061992,0.0871128468477004,0.10412592245824971,0.09048733066100513
0.08713996745873491,0.08739507887221933,0.0874579021125095,0.08721549555907236,0.10317841129514799,0.09031393151150524
0.08738817788187744,0.08754978784933062,0.08761168125499422,0.08738064911662391,0.10229634104870523,0.09016689638491582
0.08774797801853097,0.08698734842528826,0.08704593774748225,0.08740888253399194,0.10127358719169392,0.08975719186240771
0.08733203380828929,0.09459140036866856,0.08693446912198063,0.08671649493049328,0.09999523319946338,0.08871860973665832
0.08775266297674134,0.09766516466935676,0.08594655067819312,0.08640226152042083,0.09889820511941545,0.08798423924981304
0.08700019054117557,0.10058183678144345,0.08636065324382779,0.08529780973804868,0.09745246882353925,0.08662762195804258
0.08750386822580832,0.10139058610855302,0.08493178370894294,0.08487314728533996,0.09584034808218805,0.08593493279073465
0.08761308764453496,0.10300437723084925,0.08442647707096682,0.08404445996612878,0.093605001173927,0.08488887962857306
0.08817059183922621,0.10385139453133299,0.08356832427867572,0.0832047896229222,0.09086298637696381,0.08390683459093874
0.0883072394112902,0.1044024292393811,0.08287909347488484,0.08291803780678415,0.08868976765130711,0.08346557988157159
0.08733052595331761,0.10450113173433258,0.08220951110311128,0.08204774979526078,0.08603435338076953,0.08245093431759902
0.08600171204925866,0.10402860408213006,0.08154691502659317,0.08159636437807455,0.08404120864942288,0.0818662721600298
0.08591382704639651,0.10341075273933184,0.08106166457935236,0.08125395722643476,0.08243167127461164,0.08138168128365161
0.08511506780310775,0.1019266788158918,0.08030687489785598,0.08042666834026896,0.08060725032885901,0.08037540169236303
0.0836182642160006,0.10044989628171953,0.07948645962998327,0.07963996306439614,0.07917249535958636,0.07950003269597096
0.08302371370477458,0.09888301010599976,0.07885678181055608,0.078719027683508,0.0779988076877513,0.07852987930220566
0.08245672887641202,0.09716133430546976,0.07824893254102523,0.07801156721368761,0.07713177968257003,0.07777686157075953
0.08136779637687162,0.09562464135902475,0.07733877676314764,0.07707190609912709,0.0762114604652268,0.07681945502026115
0.08211552529061991,0.09349935705524134,0.07644371960081978,0.07698592678934542,0.07621217389273822,0.07674862157087071
0.08094512297874151,0.09253387572318704,0.07645630460465747,0.07595812815384011,0.07537421135489247,0.07574551023826152
0.08041809962804698,0.09052845822564086,0.07547772141540209,0.07561408112924044,0.07515186748640751,0.0754324325469959
0.07963256575338175,0.0893225253623578,0.0753243768433576,0.07514515392971446,0.07473691578066617,0.07498146347916837
0.08051835871112328,0.08805315789204829,0.07514243376701876,0.07544847616676734,0.07498348868907054,0.07529778802475863
0.07880801032193244,0.08687388512757777,0.07502500267718626,0.07471607559870741,0.07434958271749965,0.07458258795609872
0.07825201395067723,0.0855073538054182,0.07455823410391199,0.0741522212503867,0.07389502300118182,0.07405103323946272
0.07785587225635963,0.08470157247322109,0.07481857591147635,0.07414471108945887,0.0737901893641683,0.07404434626723466
0.07677166004467872,0.08364205285476708,0.07417079928940312,0.07395937654572853,0.07362350487171863,0.07388198966888519
0.0763902524595162,0.08274289895605053,0.07398479505204877,0.07383603789472074,0.0735275441029948,0.07377242573133205
0.0758994100112537,0.08163582765023239,0.07352414111437337,0.07365076035954274,0.07325360161243902,0.07360715204685643
0.07586215721846673,0.08145612798800808,0.07361585786470211,0.0737710331358215,0.07328344455830767,0.07371667033831611
0.07489564368802541,0.08062784154134764,0.07355378406509433,0.07313885015911452,0.07275356233161583,0.07310380223551444
0.0752267420290104,0.07990104982280129,0.07332456965407713,0.07352353396889734,0.07302947564715848,0.07348546002710565
0.07526905626118663,0.07951362469398024,0.07314859653626436,0.07359850626591743,0.07303396472924095,0.07355560954252537
0.07432965881258956,0.07924240679930943,0.073180790738597,0.07302667563702901,0.07249332322946506,0.072995852997883
0.07489268291749535,0.07888040606126964,0.07306228721983012,0.0732252083245237,0.07256424080142182,0.07318223555711491
0.07424862661681392,0.07857019601506739,0.07303075478499042,0.07262883046997416,0.07196530967442197,0.07258669457609002
0.07420243385384238,0.07808961588611099,0.0728707489891873,0.07263408446804807,0.07194305572163975,0.07259054126611181
0.07413068871341733,0.07743778578444997,0.07234526332976834,0.07274426368938107,0.07199478923310537,0.07270135228399201
0.07340656337866054,0.07779252212702961,0.07294366214449341,0.07221195688416798,0.07147384485491161,0.0721788862279238
0.07412008169645828,0.0772056033345333,0.07247918270476882,0.07294041857733842,0.07218755070470383,0.07291483956263962
0.0734709485973264,0.0771533329866951,0.07234859304772863,0.0722462993746869,0.07148538957427868,0.07221299429629598
0.07348322380087609,0.07671517753386592,0.07228869939252457,0.07205186701536137,0.07124631522138644,0.07201570491241033
0.07353955966364878,0.07664227986002242,0.07186420463354534,0.07213000730471017,0.07128730084933778,0.07209261711762895
0.07335921314672483,0.07639110654326357,0.0718209254787669,0.07171377839208586,0.07088821662643337,0.07167691694259859
0.07347388208796637,0.07621032314472194,0.07192924153265667,0.071751424154479,0.07088978649094008,0.07171871370372293
0.07326215731560268,0.07595450555557699,0.07142909242482577,0.0717847614091649,0.07093825025686368,0.07175134223259542
0.07309334799255222,0.0757634508024053,0.07135075831559012,0.07148826315671605,0.07068557420111989,0.0714629115862419
0.07294286554910351,0.07572541919218924,0.07145906147418847,0.0714439947822868,0.07050762487725029,0.07140723690560224
0.07274614539395857,0.07545932594955003,0.07138722530377234,0.07129123970215437,0.07033716566503839,0.07124332352402186
0.07294793410637025,0.07534806384802152,0.0713270193558952,0.07150587672695796,0.07062751226090115,0.07147972329955936
0.07289290385559873,0.07536640550976997,0.07117868327025274,0.07122126483970034,0.0702656530681493,0.07117500039906893
0.07257012302756394,0.0749354116202649,0.07094904749697122,0.07075683560609547,0.06989302066872777,0.07072131000791027
0.0730201968630834,0.07451046539678935,0.07052073671587504,0.07134877709033155,0.07040158525473221,0.07130780865224175
0.07253488079422785,0.07505000284255038,0.07112233354117437,0.07090686905522191,0.07000286531773965,0.07088213229352743
0.07218160889433199,0.07473200829851266,0.07073699798393615,0.07049928337870032,0.06954944764827894,0.07046076938367657
0.0721697934178123,0.07438545501002503,0.07057740905390647,0.07062844225948045,0.06976990489919184,0.07061123020610476
0.07197836513856737,0.07425267376879756,0.07053891075806139,0.0704164732288285,0.06956001326210577,0.07039276986782478
0.07218773883267565,0.07393239862725617,0.07017859352883603,0.070466562537843,0.06958570910104826,0.0704393468996308
0.07203404545780492,0.07388122463178114,0.0700511680921968,0.07025252747365573,0.06932405160631902,0.07021610465925164
0.07192115644436736,0.07354612942529896,0.06986107586695671,0.06994142449073071,0.06904819536737482,0.069909090164111
0.07199901692888559,0.07321694900047183,0.06968687630892653,0.0701197715360233,0.06923725252756953,0.07009688194905062
0.07162356902741043,0.07366855113169804,0.07014507543634105,0.06976541361687452,0.06889888792382978,0.0697374265330681
0.07190809327391971,0.0731762297838851,0.0696458848578071,0.07006419743113934,0.06910179582958777,0.07003454432105836
0.071792797855905,0.07332430975494461,0.06974530723273803,0.06999917545158112,0.0690388983961806,0.06997605595996621
0.07182748602724152,0.07296477123632643,0.0693899655953985,0.06989034541320616,0.068930112080726,0.06985992504695211
0.07163878393502117,0.07285656601214444,0.06954520609774971,0.06964356118367851,0.06878759269814254,0.0696227843485453
0.07200794942375996,0.07275221821227319,0.06951251212200465,0.07002359256225837,0.06900566836801098,0.06999154703478046
0.07141414371749619,0.07254306316440617,0.06922887900293638,0.0695006443600953,0.06857222039274426,0.06947161929471773
0.07138128742629697,0.07255863565808489,0.06921020690994502,0.06959865410682058,0.06870089237194095,0.06957212186584737
0.07077651586522728,0.07279538713884533,0.0695955955442617,0.06919351206365387,0.06829890971244668,0.06917017782372038
0.07110954747817323,0.07273840739571974,0.06952326581920645,0.06949317671283578,0.06850014722947201,0.06945818999021262
0.07063342975027158,0.07221989488175914,0.06912746013049757,0.0689641434325517,0.06802006463745587,0.06893537619068989
0.0708860916013482,0.0722679936591113,0.06899865606568971,0.06919167824071445,0.06822311843109351,0.06916503935363355
0.07086274123697973,0.07247462832143564,0.069153996631578,0.06926333930782799,0.06830026182363563,0.06922963399934447
0.07038140115548383,0.07217587543402179,0.06912213916370162,0.06873160019158321,0.06779959357231463,0.06869859399404554
0.07105110355952375,0.07185861560680377,0.06888997472656928,0.06931293743276529,0.06847732552103526,0.06927923393681439
0.0704816401184373,0.07185067807348666,0.06882753316920236,0.06883198575429869,0.06798849354988175,0.06880481917959637


==> plots/data/weatherseq-weak-loss-mean.csv <==
GossipLearning,DecentralizedFederatedLearning,FLIncrementalClustering,ChismeDFL,FederatedLearning,ChismeLearningBalanced
1.2419315949797767,1.242007004384071,1.2420114142703744,1.2419922241190087,1.2419510953742627,1.2420269014532195
1.2520262643621278,1.2522947861969955,1.2524687489499968,1.2522102318173933,1.2524100782064584,1.2522417764679838
1.2554766536448727,1.2530329316676487,1.2532113130168883,1.2528889093851978,1.2531549477168018,1.2533096637887349
1.2475782424930246,1.2410499788103588,1.2393967295617818,1.2400704283536934,1.2393417386472652,1.2436342026319627
1.230558319791332,1.2125983335136552,1.2111113739822275,1.2098638922646616,1.211055137388505,1.2163098191847033
1.1949795470290783,1.1596442303016767,1.156911055663406,1.1516581090084088,1.1568529595257153,1.1604891478106252
1.136968138448512,1.0741176268044248,1.071891321571108,1.0620739587424763,1.0718355751896633,1.088416049466505
1.0598160676140362,0.9866528176606162,0.9915083906273825,0.9760094861949009,0.9914511867530567,1.0189798926052631
0.9948037730826756,0.9454758002050296,0.9453296948960832,0.9389266086982934,0.9452664684918256,0.9689253597533141
0.9531903547466505,0.9296156076113642,0.9332297647379486,0.9260537104680218,0.9331713892522193,0.9396672334333223
0.9340980886456385,0.9216565520384089,0.920756842574037,0.9181684106518228,0.9206903271535742,0.9243716362287563
0.9226844119383857,0.9158452817618274,0.9142794368071302,0.9131779280883889,0.914216513512751,0.915258156816265
0.9198991460922321,0.9117636648630096,0.909138400248081,0.9083451810891882,0.9090760105125345,0.9086606435398019
0.9175401338124113,0.9079014080493434,0.9079683698143478,0.904935716157428,0.9079075476368944,0.9035779020786356
0.9143850466908228,0.9057534528725749,0.903510361957513,0.9018192185900412,0.9034434639029699,0.8995768401418078
0.9082257243313087,0.9026202706253608,0.89984966762328,0.8991749129135247,0.8997796039894749,0.8952277864639105
0.9055104139323308,0.9000219339198406,0.9005826520077584,0.8970337356568288,0.9005082710793716,0.8910540501582154
0.9013971827538847,0.8979273336729278,0.897978628599604,0.893641996847212,0.8979032868210756,0.8870373454915985
0.8986756166608081,0.895803240432346,0.8948752162497402,0.8906663687317091,0.8948169348637764,0.8815463919899167
0.8962644363167601,0.8935792349038927,0.8942194695834069,0.8874760816465717,0.8941528200619765,0.8761752558098723
0.899405581493384,0.8902351315275207,0.8912085777501978,0.8822212999836939,0.8911384313729894,0.8694942628006113
0.8975625187858655,0.8872424576507717,0.8889618508272797,0.8754769971384242,0.8888868104959965,0.8612031299312751
0.8964408629129357,0.882975444363905,0.8857475683411145,0.8679364859265287,0.8856731204344276,0.8508837800305386
0.8943735235261416,0.8786270064355509,0.8801926317840901,0.8582731025624702,0.8801171559259685,0.8387166040477411
0.8954418410087696,0.8714963960373533,0.874001239237802,0.8475771893269998,0.8739174003227181,0.8255761754554541
0.8952142263506162,0.86257367591614,0.8647745900354982,0.8355379720131828,0.864700237686851,0.8097529849352586
0.8910407459429727,0.8537936870733298,0.8570438053933098,0.8235459443644937,0.8527953251346867,0.7932819930915059
0.8839109470312074,0.8414581581038505,0.8494712251857867,0.8090445319127677,0.8410339398534459,0.7751415589747707
0.8797209713479277,0.8276723343698654,0.8396768499276923,0.7933186727359817,0.8254450535439274,0.7559494196392816
0.8752637005881244,0.8135638369659551,0.8304465778073378,0.7770746639015615,0.8134765350193344,0.7365226269432736
0.8698586402700935,0.7975372418599149,0.8200450514502209,0.7604768095236797,0.7991322133287884,0.7177129687744493
0.8639294603491169,0.780458633554963,0.810500898013236,0.7440289727092968,0.7804773484154025,0.699956361703199
0.8544693098173853,0.762903454296947,0.7994743605609512,0.7271233643868177,0.7645160153746358,0.6840347194257138
0.8452371621328408,0.7449571386944971,0.789837095049956,0.7108156661026366,0.7459180338919228,0.6691219312784032
0.8336999073441299,0.7278667789416757,0.7793821518561392,0.6956517118100379,0.7305127085826458,0.6556386090383148
0.8219129879528326,0.7129932244981367,0.7700290869971345,0.6826563651273969,0.7158542930961307,0.6444767918727332
0.8080905746172291,0.6984552478190165,0.7602844581644591,0.6700350687168773,0.7004379252321455,0.6339813506176353
0.7918825555291891,0.6859351990862175,0.7521501497495096,0.6590562881209724,0.6886190104739033,0.6251752148348249
0.7787093420649365,0.674194317987073,0.7442339576295114,0.6484776850458327,0.6758911060483648,0.6168849485477936
0.7615349683918181,0.662724430289335,0.7352164372792389,0.639098962688332,0.6642986570493551,0.6096612240594592
0.7447173884930325,0.6532397369243504,0.7274520529557215,0.6309710198805509,0.6553740657715732,0.6037907000731847
0.7303214953660889,0.6436370344174216,0.720687561459395,0.6230940747354273,0.6468757465645866,0.5981593301726762
0.7162288005862134,0.6357729619344392,0.713757153210451,0.6167029864029201,0.637620904317967,0.5962442936349026
0.7047657837261749,0.6285597543744347,0.7143654446063131,0.6149531636751848,0.6317701870341079,0.5922521019763236
0.6932002465411325,0.6226057081673956,0.707759814454371,0.6099477167882426,0.6259267020734475,0.5888778217517111
0.6806512329535697,0.6164595801971191,0.7032517439032729,0.6047840059127324,0.619980547254672,0.5846995619330404
0.6702140055709026,0.6111838673839229,0.6975037628767513,0.6004635875310173,0.6137182659622058,0.5815816916126322
0.6644865162548949,0.6068531506391889,0.6919185898104838,0.5970960923510648,0.60829746454707,0.5788737249715545
0.6571671086886144,0.6025367105406649,0.6863583574652357,0.594046371722849,0.6035048460642045,0.5766149329332955
0.6494590436274418,0.6020016663245537,0.6815863727691089,0.5897237270270898,0.6053091223633502,0.5732255252241357
0.64378826663121,0.5990807271467492,0.6763146958126717,0.587540457896855,0.6025168404490847,0.5717045640104477
0.6364809177572461,0.5954343105835478,0.6709955799854826,0.5842899883806807,0.5986360073883339,0.5692254786230913
0.6315364093681615,0.59284754066446,0.6675110898376612,0.5824656674960047,0.595275831786093,0.5680031447962193
0.6263570216798452,0.5906298803825856,0.6635886618045047,0.580797458437108,0.5919812516259836,0.5667877185832353
0.6205952160507776,0.5876329276536408,0.659272908595655,0.5783210074685854,0.5889785374172588,0.5644810629783543
0.6166402604894283,0.585699716649925,0.6547652219884449,0.5768037901412103,0.5869528076953687,0.5633585282787662
0.6117488210421778,0.5831288469916912,0.6513233971701178,0.5745907192087856,0.585016730229385,0.5616929127680064
0.6085808327714548,0.5815010067407793,0.6473891952569423,0.5732846464159413,0.5825951038782995,0.5606353247409906
0.6048550303146291,0.5796290713876133,0.6450153911952298,0.5717998740399464,0.5811089191862734,0.5596898967950144
0.6016394606610559,0.5779853373750826,0.6416607975908194,0.5704766152071487,0.5787677826631322,0.5586764524511347
0.5989233651975517,0.5767579640781347,0.6387119677245062,0.5694924180883152,0.5773927417516038,0.5576825252000116
0.595418992408805,0.5749280687233728,0.635510932762078,0.5677228111516365,0.5763879453188998,0.556370400503629
0.5928319197596896,0.5735931509243059,0.632634405646155,0.5667364985662376,0.574871140126636,0.5553288786952245
0.5907663410231805,0.5720116445589937,0.6301456649742736,0.565399739452096,0.5738765512576935,0.5543343533302664
0.5881409878742666,0.57100909959092,0.6270749796130137,0.5646726784494683,0.5721201002170643,0.5538008594753393
0.5863109545509153,0.5698997530390353,0.6250075082925349,0.5637615142329172,0.5705574737096961,0.5530953640294582
0.5848957229080525,0.5684904653966489,0.6227607571332898,0.562398002497802,0.5698655656728748,0.5519535565822707
0.5833349310284157,0.5674764326866929,0.6213204927627135,0.5614560207911592,0.5695043370769773,0.5511265173792199
0.5818057318270474,0.5664750064677899,0.6183349446537479,0.5605396359660815,0.5679756869316741,0.5504316610355766
0.5796979970390934,0.5653452552836549,0.6162372748194781,0.5594782954277022,0.5663454110724513,0.5493336439566954
0.5788586408907193,0.5647954961976593,0.6146206849529436,0.5589183106279184,0.5653344084382785,0.5489063279489879
0.5772877335781361,0.5639463470473733,0.6127092380498549,0.5582451714479634,0.5651248264252974,0.5484877499270235
0.5756282495686753,0.5626718799563709,0.6107231786915263,0.557306478946417,0.5633530678547228,0.5473950245243683
0.5749192662119449,0.5620010663946747,0.6083983156709363,0.5566057621991626,0.5625050640151887,0.5468405629501542
0.5741383258203994,0.561592361699149,0.6063595203154382,0.556299805114556,0.5616622067102777,0.5466261726266725
0.5727393876903761,0.5602643064515173,0.6054805741230224,0.5549776421364825,0.5615530127550847,0.545457278213382
0.5719649469431101,0.5596565423800155,0.6036846116495016,0.5543682676339814,0.5605938664825161,0.5450633154935038
0.5707780657950928,0.5593570215278565,0.602082933172699,0.5540390051571243,0.5596377011723512,0.5448518159248085
0.5696724549026805,0.5587230474027485,0.6002904427648048,0.5534185714730413,0.5591064725060236,0.5442596759971658
0.569012623922738,0.5578727648179674,0.5991648473796884,0.5526978511643925,0.5583156507660166,0.5436564397635849
0.5681126665811793,0.5573337099790514,0.5977003841955495,0.5521485850635691,0.5581583089003775,0.5431245239973195
0.5676714051676741,0.5568423789601539,0.5959866227394869,0.5515642078011278,0.5571099555584935,0.5426327546521484
0.5665335702506521,0.5558788072741105,0.594535717451274,0.5508794318794085,0.5560698684059502,0.5419778239195909
0.5656671520334805,0.5552404458526229,0.5935446267746086,0.5502571658527392,0.5563003383162656,0.5414653609444857
0.5647085574939276,0.5541859841794317,0.5922638641120391,0.5492872118539978,0.5557260756182291,0.5406985596951048
0.5639455011210891,0.5537000706803581,0.5912862430572513,0.5488487154861224,0.5553541382845464,0.5403404395870417
0.563186195186373,0.5536221724701285,0.5900404302557053,0.5488625826822412,0.5546186105206635,0.540305277064709
0.562413870180876,0.5530596763387878,0.5894658187066597,0.5481700034666068,0.5545435545131612,0.5398091702966976
0.5618872639882582,0.5526624713178196,0.5881126402348748,0.5477633626366877,0.5537085646006277,0.5395825399244694
0.5609056040792245,0.5518490767398653,0.587167059685298,0.5469828040106619,0.5532790149106324,0.5388288443316226
0.5604672376709418,0.551635860124695,0.5860635734895342,0.5468904077001808,0.5524337411761361,0.538752765032379
0.5601029845515798,0.5513606571679532,0.5853670486673777,0.5466343531462193,0.5518527756388583,0.5384839850143902
0.559280551688478,0.5504445139265214,0.5840618150402506,0.5457178514819833,0.5511074742906257,0.5377405641876354
0.5593681216572848,0.5503730270616308,0.5829655575207288,0.5457711847623133,0.5505195740242457,0.5378270244364017
0.5581727074950054,0.5496593662431264,0.582030708563605,0.5450917978911185,0.5500542639347686,0.5372883840925784
0.5575137570130477,0.5492495365999919,0.5815689852871754,0.5446621109084107,0.5491307954778668,0.5370087080035216
0.556002295234134,0.5480734650089281,0.5809828385518963,0.54360816192106,0.5487869852336377,0.5360033997867424
0.555896150811199,0.5480150230517767,0.5799218604029253,0.5435218580095919,0.5478340928916646,0.536225765106831
0.555471227275774,0.5475258945083266,0.5790072161936995,0.5430463934556546,0.5475084307534039,0.5359353010728751
0.5551572056069674,0.547212921187469,0.5780773342953093,0.5427868355890808,0.5467980890209864,0.5358555912407181


==> plots/data/weatherseq-weak-loss-p10.csv <==
GossipLearning,DecentralizedFederatedLearning,FLIncrementalClustering,ChismeDFL,FederatedLearning,ChismeLearningBalanced
1.1793976589434363,1.1793987467909808,1.1796567446215385,1.1795329899579217,1.1796761872570012,1.1797566323297564
1.197685421573559,1.1978434972465046,1.198669305263306,1.1968628750692991,1.1988916736176234,1.1977623654503813
1.2036414895151681,1.198398411819908,1.2027399951713973,1.1956247422082984,1.2028023577625915,1.1978581123654355
1.19635206523611,1.188336009955046,1.1914412761169122,1.1831335163521695,1.1913670863914074,1.1787980105035571
1.1811773176401146,1.1464639745087228,1.156604696696916,1.1395074713540736,1.1564215803070126,1.1125768229135822
1.1288204710516805,1.0582954575086667,1.0740551560028095,1.037451631930717,1.0739780255841185,0.976632690399676
1.0357821519862684,0.93193546543278,0.9461222710045661,0.9061987173913965,0.9458246442310588,0.8719603392722449
0.9334421353754853,0.851714424464752,0.8660284021615847,0.8439106977849816,0.8657987290063287,0.8367800974141946
0.8634302545585715,0.8228167002514739,0.825961448479869,0.8166389297903858,0.8258092414333389,0.8216462087558215
0.8272770194282983,0.8074382678016128,0.81287762382584,0.8028148204649871,0.8127255253936841,0.8083431078409302
0.8107689939246564,0.7991332035974018,0.8004984881588686,0.7938060208952057,0.8003428331762734,0.7923275497900923
0.8002606298524357,0.7906405405445429,0.792250313177128,0.7868377860629586,0.7921026201759919,0.7802810311334714
0.7981410813631574,0.788430837809695,0.7868741591888705,0.7792523775118438,0.7867264950231094,0.7695301540192421
0.7955104044109974,0.781730127499559,0.785847998981624,0.7759054158670746,0.7856967378067188,0.7582368031867728
0.7913636491530459,0.7783571546574457,0.7811620867380831,0.7697600383545243,0.7810127109992752,0.7511577850978766
0.7859821108046029,0.7764867251879798,0.777691930983711,0.7681298964060289,0.7775496195054546,0.7433370413896443
0.7816030939165325,0.7726108865783055,0.7780996244676208,0.7656072841946481,0.7779389416826851,0.7357466618576922
0.7781961548454953,0.7731883008265208,0.776311646787621,0.7607054313977453,0.7761551226647456,0.7270599021938515
0.7744936466850634,0.7695284038602628,0.7728663925780691,0.7586924415924804,0.7727269739192437,0.7187700151799735
0.7709144475281955,0.7636065354223639,0.7721712140726213,0.755524855258716,0.7719739250107381,0.710101696231864
0.7748643762286033,0.7649633694117678,0.7688129417041751,0.749115157387733,0.7686026402175538,0.7022811270551105
0.773348904278098,0.7620095723941621,0.765775544038814,0.7438051459170841,0.7655555703965015,0.6959841159789694
0.771463132122475,0.7573825196041484,0.7618807928782227,0.7378910220176458,0.7616581409365798,0.6889652745327131
0.7712837651792328,0.7530289607926487,0.7554732779555214,0.7286109939324374,0.7552512716230806,0.6777969301045534
0.7702638979276776,0.7453546004187387,0.7499619646345611,0.7145667116406994,0.7497460009104334,0.6656763346732908
0.7687696589516289,0.7313110916771942,0.7402308973699616,0.7023412126923854,0.7400227862547711,0.6516150675767067
0.765325192839142,0.7298899104788528,0.733369578401134,0.690241518272772,0.7320212084406459,0.635029375151952
0.7599989707883352,0.7177875094297015,0.7136689794994334,0.6807111793544182,0.7196796964947817,0.6183532774375277
0.7549830702937251,0.7012912183925933,0.7009616889547063,0.6676394144524084,0.7054644180223814,0.6045661460047963
0.747258989656836,0.6880804098529849,0.6867628161525455,0.6526970763537392,0.6907094884893121,0.5933938466513331
0.7449385870802255,0.6759578971013878,0.6707408202725248,0.6404953627008594,0.6756562884346934,0.5822952460093443
0.7379711926875338,0.6548115359441309,0.6539586447420266,0.6236376573235041,0.660723103502407,0.5698556689160066
0.7283473821814942,0.6424933956683696,0.638679872530131,0.6072331322004234,0.6448565683373493,0.557198294635652
0.7192003872913056,0.6260186715973952,0.6256116378744772,0.5879417689377932,0.6263389198821575,0.5432628585780048
0.7079743852244015,0.6070195525593197,0.6140867701156428,0.5733197609549265,0.6100094138860639,0.5325504861956296
0.6961231704182027,0.5918255270370685,0.6064768454852043,0.560235656710607,0.5952548981566737,0.5218361309177035
0.6835503453167102,0.5795762689334336,0.5966917402537385,0.5513657347620113,0.5815823087857985,0.5124490525197839
0.6681272883733816,0.5666998290225439,0.591628332230528,0.5411251866978687,0.5715644479082043,0.5059356398350356
0.6582253155397546,0.5583862052177405,0.5836308550610432,0.5353763340766425,0.5608313788601227,0.4984900714365059
0.6418455715603392,0.543694582019092,0.5774440356151407,0.5207875633189584,0.5487533745100631,0.48992695654204144
0.623880282830918,0.5347139305573032,0.5710815988963113,0.5125243299308201,0.540814524597628,0.4839064246533245
0.6127287082583277,0.5273593519313219,0.5664436489872873,0.5075539085643034,0.5334904493808555,0.4809689281922853
0.5989060757021278,0.5186754385202982,0.5598434842534274,0.5003152683350244,0.5231869296710969,0.47852137172145365
0.5905238239069177,0.5121102310373487,0.5582982785650235,0.49962043299236814,0.5177991022702737,0.4762764533917988
0.5791702089413956,0.5071242484953685,0.5523095361052227,0.4959796853252257,0.5098973379433082,0.47426025247861314
0.5661353273036279,0.4998945440783442,0.5489308900263606,0.4882605078256781,0.5051019728888908,0.46782014566315516
0.5554639919774508,0.49488620866588573,0.544208798172958,0.4858788997690772,0.4994474968015876,0.46617620268563725
0.5480089674442674,0.49080302005782106,0.5397019566769867,0.48228855500336837,0.4938673669009685,0.46252288249797296
0.5415953598198706,0.4883507668974152,0.533473070939813,0.48127982137412123,0.4866220821593944,0.46203764234385714
0.5339003638508013,0.48578126021303014,0.529368112183189,0.4750716069820609,0.4883425144048458,0.45786764225515153
0.5263704054040123,0.48114814939491046,0.526616975905721,0.47205610257025826,0.4867448928000761,0.45549110036228707
0.5231113009730718,0.48276988348873473,0.5238646228587667,0.4726581777452575,0.48303603112921767,0.456111763366939
0.5151761068710412,0.47784750703353884,0.5205841421485231,0.46881130909646457,0.48085354726686774,0.4537096462149715
0.5112726148790835,0.47604368765257965,0.5197330977498229,0.46780756484284897,0.47722391789621726,0.4530928909966939
0.5045848408146274,0.4727816832070223,0.5173563350418486,0.46446222704783424,0.4742323835657631,0.4494640866623749
0.500778880463516,0.4709688928737338,0.5143694116173564,0.4639613791183858,0.4726624685071356,0.4498833347254807
0.49577705819151285,0.4678283531026296,0.5101628060519843,0.461288945657866,0.470985191206885,0.4477464325528046
0.49369758469008834,0.4678456193418789,0.5104345535306549,0.4614790555841859,0.4692382636330176,0.44846987094871016
0.4887359315255811,0.4649630284923101,0.5066970268569124,0.45865791495216884,0.4661317351167446,0.4454115594383918
0.4859031183058943,0.4637998503895466,0.5041229760718557,0.457802798905449,0.46509956074060205,0.44563439676709843
0.48407917812162704,0.4634049664121373,0.5027676639344526,0.457249527551911,0.46380676804153664,0.44535672755246014
0.480725528929834,0.4618991011557686,0.4993592517211722,0.45678917995510854,0.46291875906811103,0.44479465434606685
0.4780703338945304,0.4609848416782065,0.49935052566231997,0.4555915376238716,0.4623850300888029,0.4435690883015792
0.4727946249099401,0.4555268843530413,0.4974077532506589,0.4512335894629468,0.4613495279429754,0.43994064581058007
0.47486438686426,0.4595747852834486,0.49357563499144086,0.45466559477992646,0.45816574903058566,0.44401744368775076
0.4710924690741678,0.45673851968824625,0.49419300243700093,0.45249766197527486,0.45851905588637853,0.4415527631081657
0.46997721208155024,0.45594140654326926,0.49185213974978903,0.45191825847975603,0.45778528693937925,0.4408627895817326
0.4682038981193043,0.454661671890143,0.49009709970617954,0.45003818753246416,0.4567421521739804,0.43997015872506823
0.46676831261225915,0.4539011765837548,0.48879886248963483,0.44914849286543584,0.45638438994308994,0.4389129337944198
0.4659684905789187,0.4539910329373916,0.4863432939220107,0.44918360393147405,0.4553935024798778,0.43936338884107606
0.4642089178632689,0.4522471036002386,0.48791535801997066,0.4479158754529672,0.454553673562419,0.4384597181988706
0.46499909366901077,0.4539917259691547,0.4839366314022697,0.4495345125056005,0.4530437143123601,0.4401246569792248
0.4601771525327981,0.45018166392966963,0.48290443865371385,0.44619233102371475,0.45362359246267175,0.43639800483954316
0.4596588213281517,0.4492287286856567,0.48032098367903714,0.44546894664749287,0.45285907858571955,0.43561427741452
0.46032672518118517,0.4513151900043711,0.47930339219015233,0.4472962383859923,0.45094121550882105,0.4378136016108817
0.4575657853910928,0.4482799262475936,0.4794743874904033,0.44484053119848116,0.4529811689011233,0.435269426120393
0.4596185070245733,0.45008643211276395,0.4772952745042246,0.44652992245442064,0.44819937921204317,0.4376249175830369
0.4558970205245391,0.44672468707747065,0.47581288828854124,0.4431550699541718,0.44965000659198684,0.4352246648023719
0.4563359743674038,0.4484038170664052,0.47687205254258247,0.4442205677703105,0.4504771991993174,0.4350961345423269
0.4542605231500945,0.4460206198208214,0.47499158891405546,0.4416170818908258,0.45005429881022346,0.4332694616590942
0.45468779733480513,0.4472557571680341,0.47325596522730834,0.4437951322306436,0.4475181770904409,0.4344013571540102
0.4541670794534808,0.4470710897980961,0.47316644588742135,0.44230561692886017,0.4483701697471265,0.4338977304719485
0.45306989999521946,0.4451995237107954,0.4723163716135559,0.4418113863718478,0.4464178029782585,0.43349594917049583
0.4531366390058228,0.44625293745142414,0.47112249036546894,0.4424524601765944,0.4472844491380872,0.43415370477953547
0.4520714390460831,0.4441984104920579,0.4711363258636004,0.44106389911380195,0.4452261128435428,0.4334294045826874
0.45077983419302486,0.4436293028275192,0.46954379435826815,0.4401505694101064,0.44674472342370747,0.43171301536272383
0.45050968547166276,0.4438872697784832,0.47071711278084916,0.4404810352359825,0.4464242673253541,0.43249710445712497
0.4497658242007266,0.4429406520637919,0.47031479679563526,0.4395239443790706,0.44684209759982235,0.43212132519517477
0.4514541876965133,0.44451803315102023,0.46905115916886775,0.4408978362393107,0.4441106366608458,0.43404407171845194
0.44953577539505907,0.44285227505982705,0.46683362761775304,0.4397673822498571,0.44406660625794203,0.4317134333229384
0.4484506710062465,0.4427008874164927,0.467853528465012,0.43921787685313046,0.44510123673627366,0.431658779725274
0.44811814606365286,0.4426771940114259,0.4673064242500946,0.4391708959758184,0.4435469205158908,0.43159200886201715
0.44792300025202314,0.4414409474918201,0.4658595184720948,0.4380376812774109,0.442519597616999,0.4314770727192109
0.44831280670400986,0.44228526294044196,0.46493289137501587,0.439281485610663,0.4415036571461597,0.4318989993573407
0.4466148321736969,0.4408308493554644,0.4634764886919873,0.43779767107002243,0.4417236126163642,0.43073992367885006
0.4483477918381392,0.44210641747693846,0.4648889944536918,0.43885972878542595,0.4414191542033135,0.43215244015486254
0.44431746404477496,0.4391021482978872,0.46368473256762677,0.43653961951165865,0.4409956702304001,0.4293889781659036
0.4445066487715537,0.4396715765900433,0.463695975838301,0.4366683212366344,0.4414687656049702,0.4298338460164482
0.4450001933287889,0.439465062653747,0.46302070866269596,0.43692564470503625,0.4410756017977088,0.43081516680695575
0.4433954566670996,0.4379272405475773,0.46083863611596376,0.4348561172198437,0.4383472110250657,0.4293949722847562


==> plots/data/weatherseq-weak-loss-p90.csv <==
GossipLearning,DecentralizedFederatedLearning,FLIncrementalClustering,ChismeDFL,FederatedLearning,ChismeLearningBalanced
1.3042206994886534,1.3041864444459346,1.3043482932442079,1.304253991818229,1.3042601525944957,1.3041556841377386
1.304120982984046,1.303443147334505,1.3043759598071398,1.3038313407396738,1.3042522941256278,1.3027693207251303
1.3008607422777552,1.2957695195820838,1.2963540355113474,1.3005920160017042,1.2963846213345833,1.2990058844898702
1.2870941061764878,1.2805478489647948,1.2773672496766224,1.2839023189328755,1.277367234335376,1.2904876295411922
1.266474987288731,1.2554972781813918,1.2443756501524268,1.2505137820386603,1.2443163546088187,1.267704520119802
1.2317193768710741,1.2107174534653824,1.200256714747038,1.2078536631368244,1.2002075556784528,1.2303024143856052
1.1892730457350527,1.1573210533799094,1.1401285561074757,1.150020694925962,1.1399602040615806,1.190424930049311
1.131146892180608,1.0803311056493896,1.0740479880362974,1.0726513502712505,1.0737338818786943,1.1267353605612371
1.0813244762466079,1.0450657431631352,1.0393855165554777,1.0414574264117107,1.039245490387953,1.067094415254513
1.0493828528920688,1.0297785766418102,1.0335844379025474,1.030922000862264,1.0332729958073177,1.0450573853968474
1.0316308612584706,1.0260135614010002,1.023360479255346,1.0263182091485992,1.0230542084262673,1.0379687435289573
1.025099895087842,1.022461820098354,1.0182773724841954,1.0225569821165448,1.017975356505704,1.0321484802222196
1.0221894166649557,1.0199630197148895,1.0141495446835893,1.0184828549687832,1.0138103825137934,1.0275470114222112
1.0208672442333018,1.0161982266393828,1.0122480706944321,1.015820839907003,1.0119487508617624,1.0246440126003575
1.0186569755092023,1.0156735917212962,1.0084393048816789,1.0148304750915143,1.0081339277023456,1.0213784915661386
1.0134907808429339,1.009853882505155,1.0055293042483195,1.0109890980469303,1.0052220272404329,1.0177448025210252
1.0103446687459068,1.0081788373419445,1.0056510571828854,1.0084434803708637,1.0053400506810044,1.015392365260765
1.0075591799729144,1.005247344619693,1.003620197454107,1.006074338618958,1.003324918614328,1.013664957980902
1.0041556679741814,1.0060088700537184,1.00118550362963,1.0040611150769179,1.0008878409577981,1.0079914422980538
1.0027765354232272,1.0028837280599703,0.9997000131280378,1.0024364519863493,0.9993958690068053,1.0036159990606466
1.0053529823597311,0.9984721262660601,0.9977936354687829,0.9943993616708031,0.9974847088715997,0.9972175297211903
1.0030252500571974,0.9961600339215777,0.9953193237608828,0.9874465414628928,0.9950043809306026,0.9906752289247436
1.0020134091431538,0.9911647785392199,0.9919372436672275,0.9807746810313623,0.9916212387233541,0.9829430527328822
1.0009246197845298,0.9871348713983408,0.9866729640278192,0.9696252100222732,0.9863166919612936,0.9693548980579734
1.001456159195817,0.9787751250411159,0.9803535969415612,0.9595717034900719,0.9799893230115274,0.954013885687545
1.0015505962976357,0.9695237050590824,0.9705047852958888,0.944485394228296,0.9701762205107857,0.9379744456357985
0.9959883760793217,0.9579511807666238,0.9699838183091702,0.9318634197810639,0.9585071026978493,0.9202440208822957
0.9910273031382363,0.9450297123851372,0.967031718619523,0.9172877521393151,0.9458885880932212,0.8995058836563319
0.9870363222952512,0.9351557614520962,0.9594004486417869,0.8966330635385784,0.9306137604188984,0.8768752856638158
0.98400332553954,0.9173360167481631,0.9481319410791405,0.8843772974420694,0.9152155288673297,0.8530575271904351
0.977173665936273,0.8990417235089754,0.9407808746804535,0.865077443809479,0.8986639717944586,0.8302459022297825
0.9712903184513616,0.8836296763412483,0.9334898976205248,0.846692547726139,0.8792379409064455,0.8099141403005607
0.96296463424442,0.8644218508978981,0.9297443407384569,0.8298483570126908,0.8615399344774151,0.7904545105859194
0.9539513086129074,0.8447343406616159,0.9240660945323272,0.8113035701845623,0.8437963401263135,0.7733264120022972
0.9391636570196193,0.8258528586817758,0.9191802167507883,0.7949946424154022,0.826051748899365,0.7574645408023007
0.9291901368705597,0.8132195567002215,0.9143793440714253,0.7822051026661601,0.8118394258171142,0.7461510373129132
0.9129583420701576,0.7950190109029379,0.911387872926276,0.7655663959237017,0.7972395871737281,0.7318665206572549
0.8973360590885928,0.7828330548508793,0.9063036621222652,0.7547107915940627,0.7824204331412513,0.7224930109709468
0.8828096253983575,0.7687372528307053,0.8997230693469018,0.7429400989020909,0.7719876912897315,0.7115702788888684
0.8644246322754616,0.7569808808477307,0.895143342049463,0.7312204597899502,0.7595785303573588,0.7025561297380621
0.8470202450875468,0.7478080280994432,0.8873457144524554,0.7244295183788874,0.7471303371921265,0.6982413254765587
0.8317166354872867,0.7369917760237088,0.8799017300656762,0.714518978158854,0.7387553629063335,0.6905602158676496
0.8161019512615234,0.7271904451395684,0.8715307136134851,0.7070141460975351,0.7291168995903773,0.6922067274122087
0.8033669802128608,0.7189760303941352,0.8759822859108228,0.7076302644139274,0.721199624661028,0.6855494756276639
0.7889959765188573,0.7127612428540948,0.8693384335471877,0.7015123754496134,0.7159427219545637,0.6828107924368967
0.7755208754452326,0.7056598769687278,0.8660464047108352,0.6952076822544163,0.7092358076424652,0.6778822466147847
0.7638562706062567,0.7007248578358412,0.858796567991156,0.692389644280124,0.7029184021696673,0.673601080506925
0.7630755797899561,0.6968821763857467,0.8546036409287582,0.6885591726392835,0.6974022750128319,0.6726844862270474
0.7551300837757886,0.6923638771116577,0.8474811958840655,0.6858583034412673,0.6910582078015364,0.6688814683894454
0.7446482870708906,0.6924521190500968,0.8421734908833652,0.6812191196758636,0.6947392397593086,0.6646300648768882
0.7378966851776261,0.6894675863155986,0.834103402528964,0.6770937644265307,0.6927474681215321,0.6630786114287306
0.7315187583777194,0.68734933814286,0.8282514976734447,0.6746909702878292,0.6879595010922174,0.6612558484267533
0.7258393377939363,0.6829236640211194,0.8245011163656153,0.6720538372641628,0.6835381289068614,0.6589904561616314
0.7191859356427076,0.680872701901728,0.8178203117141482,0.670656078809905,0.6805348651302549,0.6575126792800918
0.7139051589644426,0.6774481342696169,0.8102609926092589,0.6682260010340823,0.6781104599302118,0.654054569864115
0.7095869534312583,0.6764228409919457,0.8013557417496229,0.6675903576287284,0.6758516682216466,0.6539268306252684
0.7036796211821085,0.6727867456251662,0.7971439277005989,0.6634720036008935,0.6736449771757704,0.6509644334960961
0.7013790070160956,0.671442489872264,0.7928024108206364,0.6630755507760976,0.6716167593673928,0.6510843565088058
0.6961830296337356,0.6689764338050569,0.7860726406221761,0.6605534921530108,0.6694643233391517,0.6499198829809558
0.6919178426681833,0.6659734299749325,0.7792127065171875,0.6577840858048312,0.6665159600407101,0.6470564534483321
0.690658283238132,0.6667348057275303,0.7742222088506008,0.6588704388997615,0.6642373709119405,0.647860186282982
0.6856378350426106,0.6635808254316458,0.7712845590452926,0.6561235824450199,0.664697769979858,0.6451833828236248
0.683289979572247,0.6614459895722725,0.7664249213577874,0.6540165864910514,0.6626558743380719,0.6437807844537536
0.6819468955728265,0.6607495975773972,0.7648410868655015,0.6538539935841289,0.662034918192256,0.6440392133088128
0.6779822505667724,0.6587528780440213,0.7577908744092485,0.6518237253917822,0.6598977366689819,0.6423645527844657
0.6756479765821964,0.6573433094250242,0.7525569265234494,0.6504598720199162,0.65884269790006,0.6402290284337131
0.6752404057817288,0.6564464290282358,0.7482137918234675,0.6497104259933089,0.6570282642642059,0.6394943736818022
0.6739534552246353,0.6565771424799507,0.7488262189737215,0.6499475843957482,0.6572169858943308,0.640020258123855
0.6698135937950144,0.6534219951849711,0.7422278247816944,0.6471700255972703,0.653803427005105,0.6377740576381096
0.6677331911540095,0.6513007754169058,0.7409938301666297,0.6450204840342495,0.6527640903947945,0.6351660499333303
0.667417283263184,0.6508683037942294,0.7370872842214388,0.6446684645314431,0.652217619931075,0.6354077915120864
0.6660082481162841,0.6501237379575245,0.7345744151540246,0.6441386034908,0.651538122007046,0.6339160042005174
0.666085222264647,0.6504720281460662,0.7312512394136869,0.6445532419434853,0.6493595867173311,0.6349123188185164
0.6644141067237186,0.6488758688847609,0.7273731950661778,0.6428379700959028,0.6488678849916388,0.6335054281704091
0.6633177492356875,0.6480206718457671,0.720389049390266,0.6423812358788643,0.646611506823014,0.632723454025184
0.660924762401437,0.6466463225134987,0.7195100744854305,0.6401011352371412,0.64646391502972,0.6296756602738356
0.6601234870195027,0.6459177169926061,0.7182159958400733,0.6398291680142314,0.6463647557455926,0.6303708171576142
0.6598916915310805,0.6464061981989776,0.7134581672930901,0.6399132650261323,0.6439701018887246,0.6301151779588899
0.6579040361186551,0.6444381492908212,0.7139693386788941,0.638342602872688,0.6446780095363541,0.6285466763667616
0.6581502604695835,0.6450113943179001,0.7117667566246982,0.639227440041861,0.643544986649669,0.6298090562802022
0.6556931482467425,0.6425764533983324,0.7073343212198233,0.637084713295422,0.643439978138441,0.6279139935138115
0.6556762154506542,0.6420839565248884,0.7069000595447977,0.635890681764863,0.6423234245586472,0.626473930104655
0.6542879804362175,0.6413506235088923,0.7048348930634758,0.6357660588263759,0.6409512853110659,0.6264276721150671
0.6536693465835457,0.6405656710485056,0.7027051636932501,0.635863402513211,0.6407304169345093,0.6266475298210211
0.6518090645210145,0.6385045896219441,0.7020418635645934,0.6334736643427481,0.6416391789935707,0.6243312822412784
0.6512373951647398,0.6388516380230156,0.6984886701576396,0.6332889426798824,0.6396950698645395,0.6243553933019049
0.6497463494914416,0.6374584104228651,0.6974799445978836,0.6323671410274369,0.6382289374375523,0.6239553398911759
0.6501702865514095,0.638207591222087,0.6967786579103519,0.6332412156132233,0.6394455826693985,0.6236749800541583
0.6503908622987754,0.6391771894227951,0.6938305707392639,0.6343683088278842,0.6377630561748032,0.6253123372143726
0.6473767203328878,0.6353556314628868,0.6932978023128535,0.630279279964668,0.6379205465247199,0.6227614052759587
0.6473035141948773,0.6360376229494161,0.6902846729729415,0.6311719603262853,0.6360749068825537,0.623188698904538
0.6466464143560753,0.6352976886484738,0.6882849819023122,0.6307513541848127,0.6348281606628803,0.6225188854297763
0.6435774000334278,0.6324152983447613,0.6882137522145138,0.627271453266191,0.6357510669211281,0.6191080545519758
0.6467695418975149,0.6350702799272979,0.6872473189618016,0.6299642174801947,0.6348713881866468,0.6212844040938001
0.6448064312470884,0.6342699958153142,0.6841165700662124,0.6292716305499091,0.6333341026117271,0.6208366310628164
0.64414305580055,0.6344977822937632,0.6837003142103781,0.629220432532886,0.6340038010404616,0.6215196806261638
0.6427737662695703,0.6324768685230446,0.6830095951354951,0.6277421561098244,0.6331252039979828,0.6200112449133327
0.6424966428295866,0.632525835995605,0.6806773809773106,0.627602782876242,0.6327781710265019,0.6199904700261124
0.6410247460549787,0.6321087937052584,0.6790622503658785,0.6271210620211388,0.6301978295152955,0.620275720080987
0.6413391599412771,0.6317290620252056,0.6786044758955163,0.6267890427569413,0.6302529583745051,0.619654368162304


==> plots/data/weatherseq-weak-loss-std.csv <==
GossipLearning,DecentralizedFederatedLearning,FLIncrementalClustering,ChismeDFL,FederatedLearning,ChismeLearningBalanced
0.04880901705406355,0.04881161326278161,0.04882597880165467,0.048760524864037695,0.04880045377319916,0.04872159786482716
0.041910788727857674,0.042866539846718385,0.04196572837092156,0.04233891629428631,0.041948655564079944,0.04215277761247438
0.03673929870026032,0.03740751794722633,0.03560650077148472,0.03916370922525542,0.03559862485052093,0.03883679059445458
0.033018621206430704,0.03642595570787149,0.03201600873040609,0.0384383437552229,0.03202512551711708,0.04311071067537877
0.0335347819007681,0.042685869429945844,0.03500349516985351,0.0452586180509975,0.0350309546196049,0.06250527527781335
0.04069739577394386,0.059400047044839824,0.050568087606824776,0.0679141311499803,0.05061539814116906,0.10110888193290522
0.05985191946602886,0.08393292970732032,0.07429332062773682,0.08956374801881267,0.07434768550463944,0.11912153445873841
0.07609738395173557,0.08522884384639956,0.07762774914823199,0.08537636916432902,0.07767156756566042,0.10601512955856253
0.08133347976468489,0.08420479986553334,0.08093179919261437,0.08443894954381632,0.08095519986195027,0.09383701961549212
0.08332234177420274,0.0857656543867697,0.08310074510118233,0.08756258733763413,0.08311619201629955,0.09158810756439396
0.0837493392220113,0.08712837078687895,0.08407940907089279,0.09063160251931078,0.08408807348827403,0.09402570190000387
0.0848029184185754,0.08753217089499113,0.08513612114519954,0.08956935941120142,0.08514435550285254,0.09656643759060907
0.08501325303405684,0.08791784114703795,0.08541949527834244,0.09062661071419326,0.08542526187598495,0.0979297578011105
0.08540553692437967,0.08873799857202075,0.08562476471930254,0.09101708161764821,0.08563274342799519,0.10023701224178894
0.08616762589616919,0.08885278181119252,0.08586057735972134,0.09164818319166665,0.08586956096807258,0.10183145854754125
0.08620696413393654,0.08890991624524071,0.08605211868606846,0.09164961279398491,0.08605935557265187,0.10330517351161227
0.08624178260924482,0.0887842244778268,0.08601223240196483,0.09241712495591105,0.08602135128243645,0.10515295162656137
0.0867328652570489,0.08967110479160414,0.08601581183624905,0.09305478984642332,0.08602407490961847,0.10746728368000326
0.08696325753792943,0.08953388873746554,0.08638018721666686,0.09323712879399278,0.08638699961474328,0.10895255736378559
0.08731507519163072,0.08899715309508252,0.08646627636149608,0.09396239094779595,0.08647067867313563,0.1104923624446811
0.08720128926937513,0.08907359560905004,0.08694684354098867,0.09389820703366396,0.08695514533231023,0.11197126497987159
0.08730123842213636,0.08939294588107292,0.08699569446933926,0.09398206230043277,0.08700509645656315,0.1122060200675643
0.08769827581665963,0.08880448780973889,0.08696888499408399,0.09355853401779979,0.08697624278943628,0.11269685638869564
0.08729735338387387,0.08970871517091651,0.08764904143133843,0.09199444364033925,0.08765628036262862,0.11248270296564604
0.08754217076757492,0.08941157381855212,0.08742546837817528,0.09198616152482876,0.08743517361152947,0.11238602073768497
0.0877435776544143,0.0901376286881306,0.08710225828716679,0.09118881675561195,0.0871119630969775,0.1116089961489221
0.08816110433541671,0.08859225572321257,0.09212228784684753,0.09042382123318628,0.08684125749533628,0.11019788330471829
0.08776160781514673,0.08743808332122238,0.09631368038020335,0.08930067863891507,0.08586410464851509,0.10667499728663665
0.08777321647636616,0.08882546790133261,0.10039239721206338,0.08812836857126695,0.08607115876187986,0.10329686661044774
0.08920063786128356,0.08685584011991215,0.10290328111437722,0.0870485249823648,0.0849483760789618,0.09821777060822406
0.08806822520208613,0.08592525698246961,0.1060015103366611,0.0855494406371725,0.08429821849708906,0.09426617578891425
0.08852114134648911,0.086180839817179,0.10791486839725471,0.08432047365823088,0.08349882119356483,0.09103015930478492
0.08869010057873528,0.084365043102774,0.11108413293444719,0.08411017600300924,0.08264721955496682,0.08831263810130555
0.08845101418105833,0.08391590263354237,0.11301073947509004,0.08281922612260678,0.08225689395478462,0.08600906783076417
0.08745565748960502,0.08277021276205282,0.11469180764542403,0.082212843070942,0.08160159063071962,0.08422685295523084
0.08798096660446256,0.08289238770067711,0.11504294672947707,0.08187178376593966,0.08112646480768271,0.08276782065770688
0.08613886054902707,0.08134488577831675,0.11696998010298953,0.07974896293852159,0.08029058446976509,0.08086534368537841
0.0859877099708055,0.08057801634305911,0.11668536375091741,0.0788935871421101,0.07940099719571547,0.07960498642409279
0.08484066801339389,0.07927760859129115,0.11793060625302305,0.07744257719948179,0.0787057615217021,0.078420136230989
0.08444959142281712,0.07916553533194509,0.11821378502639984,0.07698754637385852,0.0783736912822651,0.07780582781492336
0.08473965752663226,0.0785147564595328,0.11897097503532233,0.07699554045946783,0.07740258059962253,0.07776846590868283
0.0834858748825493,0.07753483466977759,0.11871668897051817,0.0762632811951139,0.0764815717739408,0.07721353396173605
0.08202029429539558,0.07688715107141249,0.11891333797089795,0.07573376641818597,0.07648411210111435,0.07858770799903564
0.0806988420570304,0.0760761787013913,0.12180884113424276,0.07661703223299968,0.07558957940788381,0.07792993784899428
0.08016926172135624,0.07594127975781065,0.12162184025548853,0.07605059287879343,0.0754358026220039,0.07765846458117277
0.07966187495081387,0.07535780531484595,0.12175673332016282,0.07597366677922998,0.07521885443146813,0.07760385310408735
0.07878306545082729,0.07486199874672964,0.12175454905702206,0.07552734262573539,0.07501603633818532,0.07703467285498024
0.08092346392529148,0.07525473382667335,0.12122907520015214,0.07551978988665532,0.0745524864329139,0.07707440707851218
0.07983128327575442,0.07488807039791735,0.1210506120639448,0.07518442819559935,0.07535506672454333,0.07660103491019589
0.07905803982126708,0.07585365533653898,0.12042185544410454,0.07493047962037763,0.0757730666910915,0.0762229769665858
0.07882575487942273,0.07636709106497665,0.11850081964464733,0.07509749486700547,0.07555616856706479,0.07625849251793003
0.07816793033702578,0.07550005275469876,0.11736047463330387,0.07474103573769028,0.0750172189380539,0.07570273237509433
0.07783638103337612,0.07544228499492167,0.11675476380013047,0.0745466792366461,0.07500404030958398,0.07546496619215569
0.07728369164374241,0.07521415395356117,0.11548944645599968,0.07434576494834866,0.07470639673621404,0.07533512247988854
0.07742747340587307,0.07509888507956741,0.11409989857310117,0.07429353249666193,0.07458609335543412,0.0753518926130011
0.07660495758486618,0.07476542639176005,0.11271707918679562,0.07422849926778827,0.0744355283328105,0.07506420991568306
0.0767855437677854,0.07510846452705476,0.11121572508471747,0.07405093141932353,0.0743860359343521,0.07498712243336236
0.07613883651332692,0.07432298439495669,0.11104516485675452,0.07370204077881026,0.07433677944732048,0.07448831937369743
0.07605348823753712,0.07444200818278718,0.10970154148440864,0.07358256207144019,0.07433294943372988,0.07446253450305199
0.07584034881340176,0.0741660654936167,0.10817773894817743,0.07347631442376995,0.07401845075779125,0.07414127422405724
0.075671250928472,0.07421312780208636,0.10654679599387146,0.07357664078093942,0.07339334439680469,0.07415115372804619
0.07564678805534311,0.07385566156288857,0.10650946565359228,0.07304247119622317,0.07411174174685405,0.07370746945694329
0.07557911062165995,0.07378691051538765,0.10457465590671568,0.07321406156320588,0.07358456049768534,0.07370931254212063
0.07612480171977305,0.07447940114232712,0.10386983017052732,0.07366774812806011,0.0735668690413652,0.07429543513074076
0.07480365205197405,0.07323949276033657,0.10262193755772318,0.07246136176800237,0.07364789263812609,0.07302481867119946
0.07513902809352335,0.07348902258566066,0.10196986293465547,0.07258242186122667,0.0729948108099131,0.073094379897542
0.07494932505900932,0.07328961992435663,0.10130701834256418,0.07236844585951309,0.07290439683567304,0.0730511950238737
0.07471721164692377,0.07314001685991836,0.1008692368499194,0.07229224501189567,0.07320215354028443,0.07289006109644472
0.07437974341827559,0.07278937849438583,0.09915975713566853,0.07211483358174894,0.07235906597579793,0.07267072090831965
0.07485181538323762,0.0730388498630659,0.09808402065975186,0.07223522294651867,0.07236952419611183,0.07269844509980708
0.07466201721780161,0.07309301810581734,0.09737999611104425,0.0723057995559024,0.0723902322077114,0.07258016061729647
0.07373044663106405,0.07200202789717307,0.09655956148757149,0.07114360063502899,0.07226345149639139,0.07165846477308505
0.07509812854319999,0.07313352014088075,0.09572082138047894,0.0723029512354279,0.07211169170826053,0.07294829594912354
0.07432323603103963,0.07243243955785374,0.09545216501133162,0.07169282156685074,0.07221657518592466,0.07232911993868209
0.07401794804309858,0.0721128104685538,0.09411259813334516,0.07133342766073698,0.07200319543196568,0.07196650212935096
0.07410572033304852,0.07242295187442771,0.09358344101983522,0.0714970492207668,0.07166398126848898,0.07196678084017381
0.07389251350734397,0.07197975189382437,0.09394579347069124,0.07122312627904724,0.07219296031958126,0.07155391212001207
0.07396177997487606,0.07206926474243502,0.09266037856380553,0.07142516641921572,0.07165852785923812,0.07172526799482072
0.073688289026778,0.07164733507110538,0.09181231478782444,0.07093677310256263,0.07160539717952534,0.0712973195517761
0.07391488778153006,0.07216649788026971,0.09137555219235563,0.07146024601048989,0.07165173599197264,0.07170912255653036
0.07365054645542586,0.07172358714590293,0.09028569744382431,0.0709745706558766,0.0712669747284008,0.07133386926907302
0.07346218918244964,0.07135523461965292,0.08997905159790567,0.0707737058906954,0.0711752416609113,0.07107719520079754
0.07335186839782507,0.07142576644393869,0.08921704953516643,0.07064769046626845,0.07097148843192803,0.07086393803558833
0.0732461604343467,0.07110776775602903,0.08850833395893068,0.0705538384264209,0.07078015505689561,0.07070457082630277
0.07327476247912725,0.07127680615019112,0.08805527875671205,0.07065142056227555,0.07129554965423518,0.07078024607233895
0.07325025899145005,0.07121908326493333,0.08732367489147674,0.07055789134623378,0.07073343223541001,0.0709440810384798
0.07300904934263425,0.07107200454017105,0.0868114656840531,0.07042708691576005,0.07082695636556695,0.07077127547983862
0.07315892788013477,0.07125672081231052,0.08655961324229255,0.0706749183047331,0.07044636380855215,0.07074112260796837
0.07314421594871129,0.07133416225700501,0.08604316749649811,0.07054158065879504,0.07059731683058248,0.07079323935788594
0.07280320652399425,0.07084602663926982,0.08627394403174918,0.07018246359936779,0.07060358721485833,0.07052567957460862
0.07268157911680068,0.07089073879702286,0.08544393857684664,0.07014478691932205,0.07024722359107022,0.07045656397228806
0.07260362708199143,0.0706809897758867,0.08493621312144031,0.07005487066957497,0.07027340700239777,0.07018760707233215
0.07212049401533088,0.07026888806682151,0.08500564696103974,0.06959391036359677,0.07060178567644064,0.06978721380647024
0.07222995492970764,0.0704372933773409,0.08467102983367683,0.06982256677929785,0.07057759679880858,0.06977871031430165
0.07255080882518467,0.07082901710572567,0.08409369955221947,0.07017031138463603,0.07018802591345019,0.07015701172778677
0.07184481854745843,0.07011672708410906,0.08393219174479838,0.06947524033033298,0.07006567180625392,0.06958145097045326
0.0722621678566139,0.0702521402304384,0.08379521676071681,0.06973270803359559,0.07013423744975952,0.0698376198198079
0.07219227264286462,0.07030839708611707,0.08369877041030192,0.06962092262906619,0.07016138096896707,0.06981139814102734
0.07199046470883133,0.07027428561989049,0.08336756176280319,0.0694757702979974,0.06985638402353717,0.06958898285267862
0.07212637981591445,0.07038792871263057,0.0832462350779782,0.0697569839308949,0.06991136145448373,0.06973664465308065

